A Differentiable Transition Between Additive and Multiplicative Neurons

Existing approaches to combine both additive and multiplicative neural units either use a fixed assignment of operations or require discrete optimization to determine what function a neuron should perform. However, this leads to an extensive increase in the computational complexity of the training procedure. We present a novel, parameterizable transfer function based on the mathematical concept of non-integer functional iteration that allows the operation each neuron performs to be smoothly and, most importantly, differentiablely adjusted between addition and multiplication. This allows the decision between addition and multiplication to be integrated into the standard backpropagation training procedure.

==> figures/abel.csv <==
xval yval1 yval2
0.000000000000000000e+00 1.710673868656158447e-01 1.225673332810401917e-01
1.000000000000000000e+02 1.088987290859222412e-01 7.276222854852676392e-02
2.000000000000000000e+02 1.045090258121490479e-01 6.430032849311828613e-02
3.000000000000000000e+02 5.783168971538543701e-02 5.405271798372268677e-02
4.000000000000000000e+02 5.144307017326354980e-02 5.746528506278991699e-02
5.000000000000000000e+02 5.815836787223815918e-02 6.235376372933387756e-02
6.000000000000000000e+02 4.070675000548362732e-02 6.722243875265121460e-02
7.000000000000000000e+02 3.096891939640045166e-02 1.032466739416122437e-01
8.000000000000000000e+02 2.830027230083942413e-02 1.117575988173484802e-01
9.000000000000000000e+02 2.670646458864212036e-02 1.226865723729133606e-01
1.000000000000000000e+03 2.670067735016345978e-02 1.261498630046844482e-01
1.100000000000000000e+03 3.498825803399085999e-02 1.215863600373268127e-01
1.200000000000000000e+03 3.329791873693466187e-02 1.192612498998641968e-01
1.300000000000000000e+03 3.211209550499916077e-02 1.178826540708541870e-01
1.400000000000000000e+03 3.082915395498275757e-02 1.184292435646057129e-01
1.500000000000000000e+03 2.923716977238655090e-02 1.209841296076774597e-01
1.600000000000000000e+03 2.813248522579669952e-02 1.280204951763153076e-01
1.700000000000000000e+03 2.742841839790344238e-02 1.338752359151840210e-01
1.800000000000000000e+03 2.677676081657409668e-02 1.410959661006927490e-01
1.900000000000000000e+03 2.617590501904487610e-02 1.496115773916244507e-01
2.000000000000000000e+03 2.562724240124225616e-02 1.583118438720703125e-01
2.100000000000000000e+03 2.511101029813289642e-02 1.664180457592010498e-01
2.200000000000000000e+03 2.459328807890415192e-02 1.730807572603225708e-01
2.300000000000000000e+03 2.402784489095211029e-02 1.778673976659774780e-01
2.400000000000000000e+03 2.339571155607700348e-02 1.801995933055877686e-01
2.500000000000000000e+03 2.276630140841007233e-02 1.809509843587875366e-01
2.600000000000000000e+03 2.218252234160900116e-02 1.813162863254547119e-01
2.700000000000000000e+03 2.168437838554382324e-02 1.817046254873275757e-01
2.800000000000000000e+03 2.122312411665916443e-02 1.827162802219390869e-01
2.900000000000000000e+03 2.074331417679786682e-02 1.840034723281860352e-01
3.000000000000000000e+03 2.011880278587341309e-02 1.847117692232131958e-01
3.100000000000000000e+03 1.976532489061355591e-02 1.806573867797851562e-01
3.200000000000000000e+03 1.914505660533905029e-02 1.833532601594924927e-01
3.300000000000000000e+03 1.916604489088058472e-02 1.923108398914337158e-01
3.400000000000000000e+03 1.909346505999565125e-02 1.907629966735839844e-01
3.500000000000000000e+03 1.799817010760307312e-02 1.920369863510131836e-01
3.600000000000000000e+03 2.296511642634868622e-02 2.289868295192718506e-01
3.700000000000000000e+03 1.795926131308078766e-02 1.778560131788253784e-01
3.800000000000000000e+03 1.705233007669448853e-02 1.864753514528274536e-01
3.900000000000000000e+03 1.613514684140682220e-02 1.905179321765899658e-01
4.000000000000000000e+03 1.566602662205696106e-02 1.869492828845977783e-01
4.100000000000000000e+03 1.540992129594087601e-02 1.833948045969009399e-01
4.200000000000000000e+03 1.515473239123821259e-02 1.919600218534469604e-01
4.300000000000000000e+03 1.423973776400089264e-02 1.773567944765090942e-01
4.400000000000000000e+03 1.352215278893709183e-02 1.744860112667083740e-01
4.500000000000000000e+03 1.297090016305446625e-02 1.713687479496002197e-01
4.600000000000000000e+03 1.351539790630340576e-02 1.639747619628906250e-01
4.700000000000000000e+03 1.200451981276273727e-02 1.621793061494827271e-01
4.800000000000000000e+03 1.188218593597412109e-02 1.470911055803298950e-01
4.900000000000000000e+03 1.219095289707183838e-02 1.523616164922714233e-01
5.000000000000000000e+03 1.160121243447065353e-02 1.330411583185195923e-01
5.100000000000000000e+03 9.917381219565868378e-03 1.358024775981903076e-01
5.200000000000000000e+03 9.652855806052684784e-03 1.280275136232376099e-01
5.300000000000000000e+03 8.703038096427917480e-03 1.180187612771987915e-01
5.400000000000000000e+03 7.833077572286128998e-03 1.084129735827445984e-01
5.500000000000000000e+03 7.097823079675436020e-03 1.000657081604003906e-01
5.600000000000000000e+03 7.183941081166267395e-03 9.910245239734649658e-02
5.700000000000000000e+03 6.744347512722015381e-03 9.569929540157318115e-02
5.800000000000000000e+03 8.169895969331264496e-03 7.481753081083297729e-02
5.900000000000000000e+03 8.377411402761936188e-03 7.228481769561767578e-02
6.000000000000000000e+03 2.681704238057136536e-02 6.892496347427368164e-02
6.100000000000000000e+03 1.370349992066621780e-02 4.341367632150650024e-02
6.200000000000000000e+03 9.554655291140079498e-03 5.810097977519035339e-02
6.300000000000000000e+03 7.756024133414030075e-03 5.253105238080024719e-02
6.400000000000000000e+03 6.794399581849575043e-03 4.265629872679710388e-02
6.500000000000000000e+03 6.127797067165374756e-03 3.689074888825416565e-02
6.600000000000000000e+03 5.676582921296358109e-03 3.198111802339553833e-02
6.700000000000000000e+03 5.393100436776876450e-03 2.790856175124645233e-02
6.800000000000000000e+03 4.940166603773832321e-03 2.602811343967914581e-02
6.900000000000000000e+03 3.408355172723531723e-03 3.548038378357887268e-02
7.000000000000000000e+03 3.055430715903639793e-03 3.201322630047798157e-02
7.100000000000000000e+03 3.760256106033921242e-03 1.873761229217052460e-02
7.200000000000000000e+03 2.507276833057403564e-03 2.540799602866172791e-02
7.300000000000000000e+03 2.512807724997401237e-03 2.590378001332283020e-02
7.400000000000000000e+03 2.500306814908981323e-03 2.421413175761699677e-02
7.500000000000000000e+03 2.159349620342254639e-03 2.256902679800987244e-02
7.600000000000000000e+03 2.228781348094344139e-03 2.406725659966468811e-02
7.700000000000000000e+03 3.308818675577640533e-03 2.547640912234783173e-02
7.800000000000000000e+03 2.392104361206293106e-03 2.172444574534893036e-02
7.900000000000000000e+03 2.702853875234723091e-03 1.887244544923305511e-02
8.000000000000000000e+03 1.835196046158671379e-03 1.629195176064968109e-02
8.100000000000000000e+03 1.658454537391662598e-03 1.466426439583301544e-02
8.200000000000000000e+03 3.665215801447629929e-03 1.924883015453815460e-02
8.300000000000000000e+03 4.232402890920639038e-03 1.850636117160320282e-02
8.400000000000000000e+03 1.780991326086223125e-03 1.776333525776863098e-02
8.500000000000000000e+03 1.850842498242855072e-03 1.515525020658969879e-02
8.600000000000000000e+03 2.875740872696042061e-03 1.907777413725852966e-02
8.700000000000000000e+03 2.507241908460855484e-03 1.483801286667585373e-02
8.800000000000000000e+03 1.475243829190731049e-03 1.336456183344125748e-02
8.900000000000000000e+03 1.614286564290523529e-03 1.309701986610889435e-02
9.000000000000000000e+03 1.385843846946954727e-03 1.412017457187175751e-02
9.100000000000000000e+03 1.152013195678591728e-03 1.181275118142366409e-02
9.200000000000000000e+03 1.343700685538351536e-03 1.421400718390941620e-02
9.300000000000000000e+03 1.410299446433782578e-03 1.233504712581634521e-02
9.400000000000000000e+03 1.955860992893576622e-03 1.645922288298606873e-02
9.500000000000000000e+03 1.250257366336882114e-03 1.348391175270080566e-02
9.600000000000000000e+03 1.454436569474637508e-03 1.343387272208929062e-02
9.700000000000000000e+03 1.606914913281798363e-03 1.367770321667194366e-02
9.800000000000000000e+03 1.230727182701230049e-03 1.210729591548442841e-02
9.900000000000000000e+03 1.303679076954722404e-03 1.215800642967224121e-02
1.000000000000000000e+04 2.484907861799001694e-03 1.496561430394649506e-02
1.010000000000000000e+04 1.270725973881781101e-03 1.228022109717130661e-02
1.020000000000000000e+04 1.139300526119768620e-03 1.327603869140148163e-02
1.030000000000000000e+04 9.936953429132699966e-04 1.157736312597990036e-02
1.040000000000000000e+04 1.071397797204554081e-03 1.198372524231672287e-02
1.050000000000000000e+04 1.242763013578951359e-03 1.189551223069429398e-02
1.060000000000000000e+04 1.037328853271901608e-03 6.426067557185888290e-03
1.070000000000000000e+04 1.091276877559721470e-03 1.201210170984268188e-02
1.080000000000000000e+04 1.051080180332064629e-03 1.165582239627838135e-02
1.090000000000000000e+04 1.035301829688251019e-03 1.155074220150709152e-02
1.100000000000000000e+04 1.905055250972509384e-03 1.120896171778440475e-02
1.110000000000000000e+04 2.321571344509720802e-03 1.266524009406566620e-02
1.120000000000000000e+04 9.310935856774449348e-04 1.080928929150104523e-02
1.130000000000000000e+04 9.982979390770196915e-04 1.001011859625577927e-02
1.140000000000000000e+04 1.013962202705442905e-03 1.035912986844778061e-02
1.150000000000000000e+04 1.382345799356698990e-03 1.076562236994504929e-02
1.160000000000000000e+04 9.572667768225073814e-04 1.026170607656240463e-02
1.170000000000000000e+04 9.491246892139315605e-04 1.025501359254121780e-02
1.180000000000000000e+04 8.943003485910594463e-04 9.588859044015407562e-03
1.190000000000000000e+04 9.140323381870985031e-04 9.002811275422573090e-03
1.200000000000000000e+04 9.653404122218489647e-04 1.015569083392620087e-02
1.210000000000000000e+04 9.265827247872948647e-04 9.635777212679386139e-03
1.220000000000000000e+04 9.177866159006953239e-04 9.355558082461357117e-03
1.230000000000000000e+04 5.811995943076908588e-04 6.872016470879316330e-03
1.240000000000000000e+04 9.356578812003135681e-04 9.280714206397533417e-03
1.250000000000000000e+04 1.004834775812923908e-03 1.001358032226562500e-02
1.260000000000000000e+04 1.121361856348812580e-03 4.231956321746110916e-03
1.270000000000000000e+04 1.403503934852778912e-03 1.159033831208944321e-02
1.280000000000000000e+04 2.516500419005751610e-03 1.037244405597448349e-02
1.290000000000000000e+04 1.661867019720375538e-03 1.137136667966842651e-02
1.300000000000000000e+04 8.274147403426468372e-04 8.413324132561683655e-03
1.310000000000000000e+04 8.493947098031640053e-04 8.632115088403224945e-03
1.320000000000000000e+04 9.135399595834314823e-04 8.904175832867622375e-03
1.330000000000000000e+04 8.759592310525476933e-04 8.627052418887615204e-03
1.340000000000000000e+04 5.674319108948111534e-04 6.610005162656307220e-03
1.350000000000000000e+04 5.594545509666204453e-04 6.532157771289348602e-03
1.360000000000000000e+04 5.526066524907946587e-04 6.521242205053567886e-03
1.370000000000000000e+04 5.464184214361011982e-04 6.530844140797853470e-03
1.380000000000000000e+04 5.404192488640546799e-04 6.543712224811315536e-03
1.390000000000000000e+04 5.355429020710289478e-04 6.550396792590618134e-03
1.400000000000000000e+04 5.283242207951843739e-04 6.579026114195585251e-03
1.410000000000000000e+04 5.182093009352684021e-04 6.612096447497606277e-03
1.420000000000000000e+04 4.557624051813036203e-04 6.730208639055490494e-03
1.430000000000000000e+04 4.443858342710882425e-04 6.725558545440435410e-03
1.440000000000000000e+04 4.391498514451086521e-04 6.652460433542728424e-03
1.450000000000000000e+04 4.350340168457478285e-04 6.576360203325748444e-03
1.460000000000000000e+04 4.312833480071276426e-04 6.510291714221239090e-03
1.470000000000000000e+04 4.277806438039988279e-04 6.450553890317678452e-03
1.480000000000000000e+04 4.243726143613457680e-04 6.397877354174852371e-03
1.490000000000000000e+04 4.210812912788242102e-04 6.349085830152034760e-03
1.500000000000000000e+04 4.178738163318485022e-04 6.301971618086099625e-03
1.510000000000000000e+04 4.147679428569972515e-04 6.256425287574529648e-03
1.520000000000000000e+04 4.117382923141121864e-04 6.211609579622745514e-03
1.530000000000000000e+04 4.087853303644806147e-04 6.168690975755453110e-03
1.540000000000000000e+04 4.059177008457481861e-04 6.125806365162134171e-03
1.550000000000000000e+04 4.030959389638155699e-04 6.084007676690816879e-03
1.560000000000000000e+04 4.003523499704897404e-04 6.042677443474531174e-03
1.570000000000000000e+04 3.976592852268368006e-04 6.002529989928007126e-03
1.580000000000000000e+04 3.950269601773470640e-04 5.962818861007690430e-03
1.590000000000000000e+04 3.924254851881414652e-04 5.923243705183267593e-03
1.600000000000000000e+04 3.899043367709964514e-04 5.883178673684597015e-03
1.610000000000000000e+04 3.874515532515943050e-04 5.843392573297023773e-03
1.620000000000000000e+04 3.850392822641879320e-04 5.803849548101425171e-03
1.630000000000000000e+04 3.826583269983530045e-04 5.765301175415515900e-03
1.640000000000000000e+04 3.803243162110447884e-04 5.726902745664119720e-03
1.650000000000000000e+04 3.780088154599070549e-04 5.688377656042575836e-03
1.660000000000000000e+04 3.757415106520056725e-04 5.649785511195659637e-03
1.670000000000000000e+04 3.734822676051408052e-04 5.611730273813009262e-03
1.680000000000000000e+04 3.712680481839925051e-04 5.573570728302001953e-03
1.690000000000000000e+04 3.690615703817456961e-04 5.535417702049016953e-03
1.700000000000000000e+04 3.668877470772713423e-04 5.497305653989315033e-03
1.710000000000000000e+04 3.647313569672405720e-04 5.459682084619998932e-03
1.720000000000000000e+04 3.626145189628005028e-04 5.422762595117092133e-03
1.730000000000000000e+04 3.605365345720201731e-04 5.386308766901493073e-03
1.740000000000000000e+04 3.584696969483047724e-04 5.350561346858739853e-03
1.750000000000000000e+04 3.564540820661932230e-04 5.315426737070083618e-03
1.760000000000000000e+04 3.544594801496714354e-04 5.280748009681701660e-03
1.770000000000000000e+04 3.524688945617526770e-04 5.246785935014486313e-03
1.780000000000000000e+04 3.505240310914814472e-04 5.213044583797454834e-03
1.790000000000000000e+04 3.485885681584477425e-04 5.180194042623043060e-03
1.800000000000000000e+04 3.466859343461692333e-04 5.147452931851148605e-03
1.810000000000000000e+04 3.447939234320074320e-04 5.115031264722347260e-03
1.820000000000000000e+04 3.429219941608607769e-04 5.083120893687009811e-03
1.830000000000000000e+04 3.410557110328227282e-04 5.051654297858476639e-03
1.840000000000000000e+04 3.392122453078627586e-04 5.020134150981903076e-03
1.850000000000000000e+04 3.373950603418052197e-04 4.988833330571651459e-03
1.860000000000000000e+04 3.355915832798928022e-04 4.958381410688161850e-03
1.870000000000000000e+04 3.338299866300076246e-04 4.927705973386764526e-03
1.880000000000000000e+04 3.320716787129640579e-04 4.898611921817064285e-03
1.890000000000000000e+04 3.303715493530035019e-04 4.870008211582899094e-03
1.900000000000000000e+04 3.286982828285545111e-04 4.841943271458148956e-03
1.910000000000000000e+04 3.270314191468060017e-04 4.814514424651861191e-03
1.920000000000000000e+04 3.253737231716513634e-04 4.787725862115621567e-03
1.930000000000000000e+04 3.237164055462926626e-04 4.761547315865755081e-03
1.940000000000000000e+04 3.221064398530870676e-04 4.735540132969617844e-03
1.950000000000000000e+04 3.205018874723464251e-04 4.710162524133920670e-03
1.960000000000000000e+04 3.189208218827843666e-04 4.685114603489637375e-03
1.970000000000000000e+04 3.173414734192192554e-04 4.660544451326131821e-03
1.980000000000000000e+04 3.157825267408043146e-04 4.636191762983798981e-03
1.990000000000000000e+04 3.142390050925314426e-04 4.612330347299575806e-03
2.000000000000000000e+04 3.127446689177304506e-04 4.588291980326175690e-03
2.010000000000000000e+04 3.112439007963985205e-04 4.564819391816854477e-03
2.020000000000000000e+04 3.097722074016928673e-04 4.541581030935049057e-03
2.030000000000000000e+04 3.083024057559669018e-04 4.519094713032245636e-03
2.040000000000000000e+04 3.068442747462540865e-04 4.497182555496692657e-03
2.050000000000000000e+04 3.054210974369198084e-04 4.475356545299291611e-03
2.060000000000000000e+04 3.039924777112901211e-04 4.454188514500856400e-03
2.070000000000000000e+04 3.026052436325699091e-04 4.433024208992719650e-03
2.080000000000000000e+04 3.011950175277888775e-04 4.412764683365821838e-03
2.090000000000000000e+04 2.998386335093528032e-04 4.392290953546762466e-03
2.100000000000000000e+04 2.984740131068974733e-04 4.372214898467063904e-03
2.110000000000000000e+04 2.971038920804858208e-04 4.352994728833436966e-03
2.120000000000000000e+04 2.957795804832130671e-04 4.333325196057558060e-03
2.130000000000000000e+04 2.944809966720640659e-04 4.314123187214136124e-03
2.140000000000000000e+04 2.931904455181211233e-04 4.295489750802516937e-03
2.150000000000000000e+04 2.919057733379304409e-04 4.277023021131753922e-03
2.160000000000000000e+04 2.906465088017284870e-04 4.258633125573396683e-03
2.170000000000000000e+04 2.893971686717122793e-04 4.240632057189941406e-03
2.180000000000000000e+04 2.881574910134077072e-04 4.222842399030923843e-03
2.190000000000000000e+04 2.869231684599071741e-04 4.205609671771526337e-03
2.200000000000000000e+04 2.857139043044298887e-04 4.188337828963994980e-03
2.210000000000000000e+04 2.845221315510571003e-04 4.171411972492933273e-03
2.220000000000000000e+04 2.833254984579980373e-04 4.154933150857686996e-03
2.230000000000000000e+04 2.821469097398221493e-04 4.138724412769079208e-03
2.240000000000000000e+04 2.809970756061375141e-04 4.122655838727951050e-03
2.250000000000000000e+04 2.798188652377575636e-04 4.107418004423379898e-03
2.260000000000000000e+04 2.787216508295387030e-04 4.091745708137750626e-03
2.270000000000000000e+04 2.775549946818500757e-04 4.077409859746694565e-03
2.280000000000000000e+04 2.764490491244941950e-04 4.062320105731487274e-03
2.290000000000000000e+04 2.753259905148297548e-04 4.047885537147521973e-03
2.300000000000000000e+04 2.742490032687783241e-04 4.033554811030626297e-03
2.310000000000000000e+04 2.731417189352214336e-04 4.019706044346094131e-03
2.320000000000000000e+04 2.720668562687933445e-04 4.005654249340295792e-03
2.330000000000000000e+04 2.710199041757732630e-04 3.991836216300725937e-03
2.340000000000000000e+04 2.699366887100040913e-04 3.978584893047809601e-03
2.350000000000000000e+04 2.689066750463098288e-04 3.965089097619056702e-03
2.360000000000000000e+04 2.678938617464154959e-04 3.951597493141889572e-03
2.370000000000000000e+04 2.668589586392045021e-04 3.938794601708650589e-03
2.380000000000000000e+04 2.658700395841151476e-04 3.925751429051160812e-03
2.390000000000000000e+04 2.648463705554604530e-04 3.913302440196275711e-03
2.400000000000000000e+04 2.638452278915792704e-04 3.900992218405008316e-03
2.410000000000000000e+04 2.628766233101487160e-04 3.888533683493733406e-03
2.420000000000000000e+04 2.619130827952176332e-04 3.876279341056942940e-03
2.430000000000000000e+04 2.609353978186845779e-04 3.864389378577470779e-03
2.440000000000000000e+04 2.599639410618692636e-04 3.852726193144917488e-03
2.450000000000000000e+04 2.590583462733775377e-04 3.840692574158310890e-03
2.460000000000000000e+04 2.581050212029367685e-04 3.829530207440257072e-03
2.470000000000000000e+04 2.572067023720592260e-04 3.817955264821648598e-03
2.480000000000000000e+04 2.562822483014315367e-04 3.807143541052937508e-03
2.490000000000000000e+04 2.553557278588414192e-04 3.796633798629045486e-03
2.500000000000000000e+04 2.544401504565030336e-04 3.786189015954732895e-03
2.510000000000000000e+04 2.535665698815137148e-04 3.775398712605237961e-03
2.520000000000000000e+04 2.526788448449224234e-04 3.765139263123273849e-03
2.530000000000000000e+04 2.518118417356163263e-04 3.754865610972046852e-03
2.540000000000000000e+04 2.509451005607843399e-04 3.744666697457432747e-03
2.550000000000000000e+04 2.500657574273645878e-04 3.734758356586098671e-03
2.560000000000000000e+04 2.492060011718422174e-04 3.724768757820129395e-03
2.570000000000000000e+04 2.483486605342477560e-04 3.714910242706537247e-03
2.580000000000000000e+04 2.474994980730116367e-04 3.705101320520043373e-03
2.590000000000000000e+04 2.466352307237684727e-04 3.695660503581166267e-03
2.600000000000000000e+04 2.458054223097860813e-04 3.685922129079699516e-03
2.610000000000000000e+04 2.449538733344525099e-04 3.676640335470438004e-03
2.620000000000000000e+04 2.441616379655897617e-04 3.666849108412861824e-03
2.630000000000000000e+04 2.433342015137895942e-04 3.657491179183125496e-03
2.640000000000000000e+04 2.425413258606567979e-04 3.647951176390051842e-03
2.650000000000000000e+04 2.417282812530174851e-04 3.638782072812318802e-03
2.660000000000000000e+04 2.409420703770592809e-04 3.629573155194520950e-03
2.670000000000000000e+04 2.401469100732356310e-04 3.620513947680592537e-03
2.680000000000000000e+04 2.393665054114535451e-04 3.611521562561392784e-03
2.690000000000000000e+04 2.385771658737212420e-04 3.602801123633980751e-03
2.700000000000000000e+04 2.377951896050944924e-04 3.594127716496586800e-03
2.710000000000000000e+04 2.370163274463266134e-04 3.585466416552662849e-03
2.720000000000000000e+04 2.362515078857541084e-04 3.577091963961720467e-03
2.730000000000000000e+04 2.354928583372384310e-04 3.568489337339997292e-03
2.740000000000000000e+04 2.347397094126790762e-04 3.559960750862956047e-03
2.750000000000000000e+04 2.339735365239903331e-04 3.551676403731107712e-03
2.760000000000000000e+04 2.332375588594004512e-04 3.543107304722070694e-03
2.770000000000000000e+04 2.325130772078409791e-04 3.534701187163591385e-03
2.780000000000000000e+04 2.317713515367358923e-04 3.526614280417561531e-03
2.790000000000000000e+04 2.310416311956942081e-04 3.518528072163462639e-03
2.800000000000000000e+04 2.303171495441347361e-04 3.510452341288328171e-03
2.810000000000000000e+04 2.295965387020260096e-04 3.502445062622427940e-03
2.820000000000000000e+04 2.289020485477522016e-04 3.494438016787171364e-03
2.830000000000000000e+04 2.281892957398667932e-04 3.486767876893281937e-03
2.840000000000000000e+04 2.274826547363772988e-04 3.479110077023506165e-03
2.850000000000000000e+04 2.267753443447872996e-04 3.471585223451256752e-03
2.860000000000000000e+04 2.260886831209063530e-04 3.463835688307881355e-03
2.870000000000000000e+04 2.253867569379508495e-04 3.456369740888476372e-03
2.880000000000000000e+04 2.246990916319191456e-04 3.448912641033530235e-03
2.890000000000000000e+04 2.239986934000626206e-04 3.441710490733385086e-03
2.900000000000000000e+04 2.233487466583028436e-04 3.433983540162444115e-03
2.910000000000000000e+04 2.226831857115030289e-04 3.426586510613560677e-03
2.920000000000000000e+04 2.220150199718773365e-04 3.419223008677363396e-03
2.930000000000000000e+04 2.213280531577765942e-04 3.412001300603151321e-03
2.940000000000000000e+04 2.206769568147137761e-04 3.404492745175957680e-03
2.950000000000000000e+04 2.200071467086672783e-04 3.397223073989152908e-03
2.960000000000000000e+04 2.193364489357918501e-04 3.390091937035322189e-03
2.970000000000000000e+04 2.186872879974544048e-04 3.382664406672120094e-03
2.980000000000000000e+04 2.180216833949089050e-04 3.375475062057375908e-03
2.990000000000000000e+04 2.173984248656779528e-04 3.367878496646881104e-03
3.000000000000000000e+04 2.167665952583774924e-04 3.360411385074257851e-03
3.010000000000000000e+04 2.161167358281090856e-04 3.353134263306856155e-03
3.020000000000000000e+04 2.154383109882473946e-04 3.346131648868322372e-03
3.030000000000000000e+04 2.148421335732564330e-04 3.338291076943278313e-03
3.040000000000000000e+04 2.141895238310098648e-04 3.331083804368972778e-03
3.050000000000000000e+04 2.135858376277610660e-04 3.323489101603627205e-03
3.060000000000000000e+04 2.129543572664260864e-04 3.316254587844014168e-03
3.070000000000000000e+04 2.123218437191098928e-04 3.309140214696526527e-03
3.080000000000000000e+04 2.117012772941961884e-04 3.302108962088823318e-03
3.090000000000000000e+04 2.110700152115896344e-04 3.295241622254252434e-03
3.100000000000000000e+04 2.104873419739305973e-04 3.288097912445664406e-03
3.110000000000000000e+04 2.098620898323133588e-04 3.281382611021399498e-03
3.120000000000000000e+04 2.092739305226132274e-04 3.274558810517191887e-03
3.130000000000000000e+04 2.086995955323800445e-04 3.267582040280103683e-03
3.140000000000000000e+04 2.080931735690683126e-04 3.261060686782002449e-03
3.150000000000000000e+04 2.074725489364936948e-04 3.254651557654142380e-03
3.160000000000000000e+04 2.069264737656340003e-04 3.247696906328201294e-03
3.170000000000000000e+04 2.063315187115222216e-04 3.241298487409949303e-03
3.180000000000000000e+04 2.057606179732829332e-04 3.234751522541046143e-03
3.190000000000000000e+04 2.051680057775229216e-04 3.228459041565656662e-03
3.200000000000000000e+04 2.045765722868964076e-04 3.222221275791525841e-03
3.210000000000000000e+04 2.040047111222520471e-04 3.215938108041882515e-03
3.220000000000000000e+04 2.034576173173263669e-04 3.209439804777503014e-03
3.230000000000000000e+04 2.028851740760728717e-04 3.203281667083501816e-03
3.240000000000000000e+04 2.023193810600787401e-04 3.197071840986609459e-03
3.250000000000000000e+04 2.017799270106479526e-04 3.190770046785473824e-03
3.260000000000000000e+04 2.011977630900219083e-04 3.184976056218147278e-03
3.270000000000000000e+04 2.006491267820820212e-04 3.179012099280953407e-03
3.280000000000000000e+04 2.001459361054003239e-04 3.172636032104492188e-03
3.290000000000000000e+04 1.995470520341768861e-04 3.167199669405817986e-03
3.300000000000000000e+04 1.990420860238373280e-04 3.161066910251975060e-03
3.310000000000000000e+04 1.984787086257711053e-04 3.155511338263750076e-03
3.320000000000000000e+04 1.979443331947550178e-04 3.149694064632058144e-03
3.330000000000000000e+04 1.973835605895146728e-04 3.144237445667386055e-03
3.340000000000000000e+04 1.968395226867869496e-04 3.138722153380513191e-03
3.350000000000000000e+04 1.963138784049078822e-04 3.133110702037811279e-03
3.360000000000000000e+04 1.957788917934522033e-04 3.127594012767076492e-03
3.370000000000000000e+04 1.952656748471781611e-04 3.122073132544755936e-03
3.380000000000000000e+04 1.947231212398037314e-04 3.116762964054942131e-03
3.390000000000000000e+04 1.942274830071255565e-04 3.111107973381876945e-03
3.400000000000000000e+04 1.936812914209440351e-04 3.105955431237816811e-03
3.410000000000000000e+04 1.931994193000718951e-04 3.100324422121047974e-03
3.420000000000000000e+04 1.926468103192746639e-04 3.095238935202360153e-03
3.430000000000000000e+04 1.921601797221228480e-04 3.089775564149022102e-03
3.440000000000000000e+04 1.916537003125995398e-04 3.084480995312333107e-03
3.450000000000000000e+04 1.910979335661977530e-04 3.079472109675407410e-03
3.460000000000000000e+04 1.905999233713373542e-04 3.074125852435827255e-03
3.470000000000000000e+04 1.901135256048291922e-04 3.068701596930623055e-03
3.480000000000000000e+04 1.896016037790104747e-04 3.063476877287030220e-03
3.490000000000000000e+04 1.890965504571795464e-04 3.058274975046515465e-03
3.500000000000000000e+04 1.885851670522242785e-04 3.053196007385849953e-03
3.510000000000000000e+04 1.881023490568622947e-04 3.047889797016978264e-03
3.520000000000000000e+04 1.875781163107603788e-04 3.042934229597449303e-03
3.530000000000000000e+04 1.870755950221791863e-04 3.037882503122091293e-03
3.540000000000000000e+04 1.865794183686375618e-04 3.032790264114737511e-03
3.550000000000000000e+04 1.860705815488472581e-04 3.027815371751785278e-03
3.560000000000000000e+04 1.856027229223400354e-04 3.022709162905812263e-03
3.570000000000000000e+04 1.851127599366009235e-04 3.017641603946685791e-03
3.580000000000000000e+04 1.846261002356186509e-04 3.012660890817642212e-03
3.590000000000000000e+04 1.840525656007230282e-04 3.008226398378610611e-03
3.600000000000000000e+04 1.836408046074211597e-04 3.002816112712025642e-03
3.610000000000000000e+04 1.831241679610684514e-04 2.998180221766233444e-03
3.620000000000000000e+04 1.826292282203212380e-04 2.993390429764986038e-03
3.630000000000000000e+04 1.821710611693561077e-04 2.988404361531138420e-03
3.640000000000000000e+04 1.816842122934758663e-04 2.983672078698873520e-03
3.650000000000000000e+04 1.811655820347368717e-04 2.979199867695569992e-03
3.660000000000000000e+04 1.807321386877447367e-04 2.974163275212049484e-03
3.670000000000000000e+04 1.802235055947676301e-04 2.969651948660612106e-03
3.680000000000000000e+04 1.798043667804449797e-04 2.964665880426764488e-03
3.690000000000000000e+04 1.793375995475798845e-04 2.960001816973090172e-03
3.700000000000000000e+04 1.788379304343834519e-04 2.955556148663163185e-03
3.710000000000000000e+04 1.783839252311736345e-04 2.950815018266439438e-03
3.720000000000000000e+04 1.778708974597975612e-04 2.946576569229364395e-03
3.730000000000000000e+04 1.774550910340622067e-04 2.941712271422147751e-03
3.740000000000000000e+04 1.769804221112281084e-04 2.937268000096082687e-03
3.750000000000000000e+04 1.765347842592746019e-04 2.932681469246745110e-03
3.760000000000000000e+04 1.760075829224660993e-04 2.928633010014891624e-03
3.770000000000000000e+04 1.755983976181596518e-04 2.923900960013270378e-03
3.780000000000000000e+04 1.751347299432381988e-04 2.919573802500963211e-03
3.790000000000000000e+04 1.746571797411888838e-04 2.915402175858616829e-03
3.800000000000000000e+04 1.741964224493131042e-04 2.911194460466504097e-03
3.810000000000000000e+04 1.737645361572504044e-04 2.906892215833067894e-03
3.820000000000000000e+04 1.732507516862824559e-04 2.903084969148039818e-03
3.830000000000000000e+04 1.728672214085236192e-04 2.898527774959802628e-03
3.840000000000000000e+04 1.724303729133680463e-04 2.894299803301692009e-03
3.850000000000000000e+04 1.719588326523080468e-04 2.890301402658224106e-03
3.860000000000000000e+04 1.715185208013281226e-04 2.886183792725205421e-03
3.870000000000000000e+04 1.710537326289340854e-04 2.882351865991950035e-03
3.880000000000000000e+04 1.706108450889587402e-04 2.878461498767137527e-03
3.890000000000000000e+04 1.701480941846966743e-04 2.874714555218815804e-03
3.900000000000000000e+04 1.697289553703740239e-04 2.870769705623388290e-03
3.910000000000000000e+04 1.693037775112316012e-04 2.866897732019424438e-03
3.920000000000000000e+04 1.688439806457608938e-04 2.863351954147219658e-03
3.930000000000000000e+04 1.684072922216728330e-04 2.859605010598897934e-03
3.940000000000000000e+04 1.679988781688734889e-04 2.855863654986023903e-03
3.950000000000000000e+04 1.675417443038895726e-04 2.852272475138306618e-03
3.960000000000000000e+04 1.671159261604771018e-04 2.848705509677529335e-03
3.970000000000000000e+04 1.667147444095462561e-04 2.844948554411530495e-03
3.980000000000000000e+04 1.662545109866186976e-04 2.841543871909379959e-03
3.990000000000000000e+04 1.658260007388889790e-04 2.838015556335449219e-03
4.000000000000000000e+04 1.654196530580520630e-04 2.834295621141791344e-03
4.010000000000000000e+04 1.649683981668204069e-04 2.830963581800460815e-03
4.020000000000000000e+04 1.645398879190906882e-04 2.827564720064401627e-03
4.030000000000000000e+04 1.641562994336709380e-04 2.823940943926572800e-03
4.040000000000000000e+04 1.637132081668823957e-04 2.820659428834915161e-03
4.050000000000000000e+04 1.633351348573341966e-04 2.817012835294008255e-03
4.060000000000000000e+04 1.628976751817390323e-04 2.813612576574087143e-03
4.070000000000000000e+04 1.624458236619830132e-04 2.810421166941523552e-03
4.080000000000000000e+04 1.620100374566391110e-04 2.807155717164278030e-03
4.090000000000000000e+04 1.616437803022563457e-04 2.803518669679760933e-03
4.100000000000000000e+04 1.612105261301621795e-04 2.800320973619818687e-03
4.110000000000000000e+04 1.608082384336739779e-04 2.796958666294813156e-03
4.120000000000000000e+04 1.603757991688326001e-04 2.793779363855719566e-03
4.130000000000000000e+04 1.599723618710413575e-04 2.790526021271944046e-03
4.140000000000000000e+04 1.596021174918860197e-04 2.787119010463356972e-03
4.150000000000000000e+04 1.591669279150664806e-04 2.784051001071929932e-03
4.160000000000000000e+04 1.587461883900687099e-04 2.780952723696827888e-03
4.170000000000000000e+04 1.583768171258270741e-04 2.777541289106011391e-03
4.180000000000000000e+04 1.579593663336709142e-04 2.774422289803624153e-03
4.190000000000000000e+04 1.575435744598507881e-04 2.771342173218727112e-03
4.200000000000000000e+04 1.571447064634412527e-04 2.768227132037281990e-03
4.210000000000000000e+04 1.567842118674889207e-04 2.764891833066940308e-03
4.220000000000000000e+04 1.563454861752688885e-04 2.762074349448084831e-03
4.230000000000000000e+04 1.559537631692364812e-04 2.758989110589027405e-03
4.240000000000000000e+04 1.555845083203166723e-04 2.755787689238786697e-03
4.250000000000000000e+04 1.551766181364655495e-04 2.752814209088683128e-03
4.260000000000000000e+04 1.548009749967604876e-04 2.749726641923189163e-03
4.270000000000000000e+04 1.544007827760651708e-04 2.746748505160212517e-03
4.280000000000000000e+04 1.540498633403331041e-04 2.743578283116221428e-03
4.290000000000000000e+04 1.536261115688830614e-04 2.740749390795826912e-03
4.300000000000000000e+04 1.532286405563354492e-04 2.737870672717690468e-03
4.310000000000000000e+04 1.529088331153616309e-04 2.734584733843803406e-03
4.320000000000000000e+04 1.525126717751845717e-04 2.731695072725415230e-03
4.330000000000000000e+04 1.521182130090892315e-04 2.728881081566214561e-03
4.340000000000000000e+04 1.517426426289603114e-04 2.725949278101325035e-03
4.350000000000000000e+04 1.513420866103842854e-04 2.723195124417543411e-03
4.360000000000000000e+04 1.510275906184688210e-04 2.720056334510445595e-03
4.370000000000000000e+04 1.506075495854020119e-04 2.717433730140328407e-03
4.380000000000000000e+04 1.502418599557131529e-04 2.714539179578423500e-03
4.390000000000000000e+04 1.498688507126644254e-04 2.711680950596928596e-03
4.400000000000000000e+04 1.495322212576866150e-04 2.708764979615807533e-03
4.410000000000000000e+04 1.491282891947776079e-04 2.706142608076334000e-03
4.420000000000000000e+04 1.487808767706155777e-04 2.703324425965547562e-03
4.430000000000000000e+04 1.484421663917601109e-04 2.700431505218148232e-03
4.440000000000000000e+04 1.480253267800435424e-04 2.697922289371490479e-03
4.450000000000000000e+04 1.476861070841550827e-04 2.695066854357719421e-03
4.460000000000000000e+04 1.472977164667099714e-04 2.692533889785408974e-03
4.470000000000000000e+04 1.469264389015734196e-04 2.689914777874946594e-03
4.480000000000000000e+04 1.465965178795158863e-04 2.687133848667144775e-03
4.490000000000000000e+04 1.462157961213961244e-04 2.684616018086671829e-03
4.500000000000000000e+04 1.458681072108447552e-04 2.681900048628449440e-03
4.510000000000000000e+04 1.455260353395715356e-04 2.679256955161690712e-03
4.520000000000000000e+04 1.451723073842003942e-04 2.676621312275528908e-03
4.530000000000000000e+04 1.447705144528299570e-04 2.674273913726210594e-03
4.540000000000000000e+04 1.444364897906780243e-04 2.671545604243874550e-03
4.550000000000000000e+04 1.440913474652916193e-04 2.669001463800668716e-03
4.560000000000000000e+04 1.437258179066702724e-04 2.666561631485819817e-03
4.570000000000000000e+04 1.433535944670438766e-04 2.664110856130719185e-03
4.580000000000000000e+04 1.430479896953329444e-04 2.661458682268857956e-03
4.590000000000000000e+04 1.426840026397258043e-04 2.659057499840855598e-03
4.600000000000000000e+04 1.423130452167242765e-04 2.656637225300073624e-03
4.610000000000000000e+04 1.419613981852307916e-04 2.654268173500895500e-03
4.620000000000000000e+04 1.416062150383368134e-04 2.651950577273964882e-03
4.630000000000000000e+04 1.412610290572047234e-04 2.649530768394470215e-03
4.640000000000000000e+04 1.409088145010173321e-04 2.647199900820851326e-03
4.650000000000000000e+04 1.405467191943898797e-04 2.644915599375963211e-03
4.660000000000000000e+04 1.401985064148902893e-04 2.642611041665077209e-03
4.670000000000000000e+04 1.398594031343236566e-04 2.640272956341505051e-03
4.680000000000000000e+04 1.395129802403971553e-04 2.638001693412661552e-03
4.690000000000000000e+04 1.391739060636609793e-04 2.635800046846270561e-03
4.700000000000000000e+04 1.387968222843483090e-04 2.633727621287107468e-03
4.710000000000000000e+04 1.384541101288050413e-04 2.631552750244736671e-03
4.720000000000000000e+04 1.381289330311119556e-04 2.629303606227040291e-03
4.730000000000000000e+04 1.377515727654099464e-04 2.627370879054069519e-03
4.740000000000000000e+04 1.374193670926615596e-04 2.625249559059739113e-03
4.750000000000000000e+04 1.370702520944178104e-04 2.623213687911629677e-03
4.760000000000000000e+04 1.367535878671333194e-04 2.621102379634976387e-03
4.770000000000000000e+04 1.363737974315881729e-04 2.619192004203796387e-03
4.780000000000000000e+04 1.359804009553045034e-04 2.617425750941038132e-03
4.790000000000000000e+04 1.357019937131553888e-04 2.615195931866765022e-03
4.800000000000000000e+04 1.353471452603116632e-04 2.613357733935117722e-03
4.810000000000000000e+04 1.349798840237781405e-04 2.611526520922780037e-03
4.820000000000000000e+04 1.346482749795541167e-04 2.609628718346357346e-03
4.830000000000000000e+04 1.342792529612779617e-04 2.607923001050949097e-03
4.840000000000000000e+04 1.339640293736010790e-04 2.605969551950693130e-03
4.850000000000000000e+04 1.336151035502552986e-04 2.604199340566992760e-03
4.860000000000000000e+04 1.332692918367683887e-04 2.602469176054000854e-03
4.870000000000000000e+04 1.329237420577555895e-04 2.600739011541008949e-03
4.880000000000000000e+04 1.326050405623391271e-04 2.599011640995740891e-03
4.890000000000000000e+04 1.322628813795745373e-04 2.597385318949818611e-03
4.900000000000000000e+04 1.319533330388367176e-04 2.595651661977171898e-03
4.910000000000000000e+04 1.315843110205605626e-04 2.594100544229149818e-03
4.920000000000000000e+04 1.312686217715963721e-04 2.592489589005708694e-03
4.930000000000000000e+04 1.309100480284541845e-04 2.591018797829747200e-03
4.940000000000000000e+04 1.305698824580758810e-04 2.589482348412275314e-03
4.950000000000000000e+04 1.302611490245908499e-04 2.587857190519571304e-03
4.960000000000000000e+04 1.298877614317461848e-04 2.586550544947385788e-03
4.970000000000000000e+04 1.295597321586683393e-04 2.585081150755286217e-03
4.980000000000000000e+04 1.292317465413361788e-04 2.583659719675779343e-03
4.990000000000000000e+04 1.289053034270182252e-04 2.582224318757653236e-03
5.000000000000000000e+04 1.286289189010858536e-04 2.580696251243352890e-03
5.010000000000000000e+04 1.282604061998426914e-04 2.579513704404234886e-03
5.020000000000000000e+04 1.279291172977536917e-04 2.578231273218989372e-03
5.030000000000000000e+04 1.275538379559293389e-04 2.577139297500252724e-03
5.040000000000000000e+04 1.272598019568249583e-04 2.575619611889123917e-03
5.050000000000000000e+04 1.269480999326333404e-04 2.574315294623374939e-03
5.060000000000000000e+04 1.265917671844363213e-04 2.573217730969190598e-03
5.070000000000000000e+04 1.262932928511872888e-04 2.571865916252136230e-03
5.080000000000000000e+04 1.259363343706354499e-04 2.570757875218987465e-03
5.090000000000000000e+04 1.256572722923010588e-04 2.569349482655525208e-03
5.100000000000000000e+04 1.252883521374315023e-04 2.568317810073494911e-03
5.110000000000000000e+04 1.249874330824241042e-04 2.567038405686616898e-03
5.120000000000000000e+04 1.246418396476656199e-04 2.565899863839149475e-03
5.130000000000000000e+04 1.243316073669120669e-04 2.564616501331329346e-03
5.140000000000000000e+04 1.240177225554361939e-04 2.563362242653965950e-03
5.150000000000000000e+04 1.237247633980587125e-04 2.562029520049691200e-03
5.160000000000000000e+04 1.233962539117783308e-04 2.560827648267149925e-03
5.170000000000000000e+04 1.230781490448862314e-04 2.559586195275187492e-03
5.180000000000000000e+04 1.227445318363606930e-04 2.558389212936162949e-03
5.190000000000000000e+04 1.224473962793126702e-04 2.557036699727177620e-03
5.200000000000000000e+04 1.221812126459553838e-04 2.555591519922018051e-03
5.210000000000000000e+04 1.218350807903334498e-04 2.554384293034672737e-03
5.220000000000000000e+04 1.215374577441252768e-04 2.553081605583429337e-03
5.230000000000000000e+04 1.212465649587102234e-04 2.551685553044080734e-03
5.240000000000000000e+04 1.209336041938513517e-04 2.550342353060841560e-03
5.250000000000000000e+04 1.206107481266371906e-04 2.549059921875596046e-03
5.260000000000000000e+04 1.202740677399560809e-04 2.547773998230695724e-03
5.270000000000000000e+04 1.200142069137655199e-04 2.546251285821199417e-03
5.280000000000000000e+04 1.197281380882486701e-04 2.544876188039779663e-03
5.290000000000000000e+04 1.194350043078884482e-04 2.543564653024077415e-03
5.300000000000000000e+04 1.191063565784133971e-04 2.542316680774092674e-03
5.310000000000000000e+04 1.188190944958478212e-04 2.540918067097663879e-03
5.320000000000000000e+04 1.185271321446634829e-04 2.539525972679257393e-03
5.330000000000000000e+04 1.182256455649621785e-04 2.538137603551149368e-03
5.340000000000000000e+04 1.179324681288562715e-04 2.536743646487593651e-03
5.350000000000000000e+04 1.176663427031598985e-04 2.535270294174551964e-03
5.360000000000000000e+04 1.173741766251623631e-04 2.533911028876900673e-03
5.370000000000000000e+04 1.170519681181758642e-04 2.532657468691468239e-03
5.380000000000000000e+04 1.167598093161359429e-04 2.531310310587286949e-03
5.390000000000000000e+04 1.164851128123700619e-04 2.529843011870980263e-03
5.400000000000000000e+04 1.162029439001344144e-04 2.528449753299355507e-03
5.410000000000000000e+04 1.158973682322539389e-04 2.527088392525911331e-03
5.420000000000000000e+04 1.156014841399155557e-04 2.525752177461981773e-03
5.430000000000000000e+04 1.153462726506404579e-04 2.524230629205703735e-03
5.440000000000000000e+04 1.150476455222815275e-04 2.522909780964255333e-03
5.450000000000000000e+04 1.147387010860256851e-04 2.521636430174112320e-03
5.460000000000000000e+04 1.145112255471758544e-04 2.520056907087564468e-03
5.470000000000000000e+04 1.142136752605438232e-04 2.518736058846116066e-03
5.480000000000000000e+04 1.139251253334805369e-04 2.517378190532326698e-03
5.490000000000000000e+04 1.136736464104615152e-04 2.515926491469144821e-03
5.500000000000000000e+04 1.133823607233352959e-04 2.514606341719627380e-03
5.510000000000000000e+04 1.130900127463974059e-04 2.513339277356863022e-03
5.520000000000000000e+04 1.128018484450876713e-04 2.512049395591020584e-03
5.530000000000000000e+04 1.125303606386296451e-04 2.510685008019208908e-03
5.540000000000000000e+04 1.122433168347924948e-04 2.509365091100335121e-03
5.550000000000000000e+04 1.120064407587051392e-04 2.507925033569335938e-03
5.560000000000000000e+04 1.116982894018292427e-04 2.506698947399854660e-03
5.570000000000000000e+04 1.114583646995015442e-04 2.505293581634759903e-03
5.580000000000000000e+04 1.111505916924215853e-04 2.504126867279410362e-03
5.590000000000000000e+04 1.109278673538938165e-04 2.502753864973783493e-03
5.600000000000000000e+04 1.106040290324017406e-04 2.501739421859383583e-03
5.610000000000000000e+04 1.103438335121609271e-04 2.500524977222084999e-03
5.620000000000000000e+04 1.101421148632653058e-04 2.499141963198781013e-03
5.630000000000000000e+04 1.098377833841368556e-04 2.498130081221461296e-03
5.640000000000000000e+04 1.095544575946405530e-04 2.497098874300718307e-03
5.650000000000000000e+04 1.093024839065037668e-04 2.496071159839630127e-03
5.660000000000000000e+04 1.090468140318989754e-04 2.495061606168746948e-03
5.670000000000000000e+04 1.087773271137848496e-04 2.494121203199028969e-03
5.680000000000000000e+04 1.084675750462338328e-04 2.493316074833273888e-03
5.690000000000000000e+04 1.082258240785449743e-04 2.492351224645972252e-03
5.700000000000000000e+04 1.079523135558702052e-04 2.491549123078584671e-03
5.710000000000000000e+04 1.076998159987851977e-04 2.490716520696878433e-03
5.720000000000000000e+04 1.074459651135839522e-04 2.490002196282148361e-03
5.730000000000000000e+04 1.072055747499689460e-04 2.489238511770963669e-03
5.740000000000000000e+04 1.069428471964783967e-04 2.488525584340095520e-03
5.750000000000000000e+04 1.066897675627842546e-04 2.487907418981194496e-03
5.760000000000000000e+04 1.064383977791294456e-04 2.487223362550139427e-03
5.770000000000000000e+04 1.061721995938569307e-04 2.486740471795201302e-03
5.780000000000000000e+04 1.059447386069223285e-04 2.486164448782801628e-03
5.790000000000000000e+04 1.056720211636275053e-04 2.485738601535558701e-03
5.800000000000000000e+04 1.054544700309634209e-04 2.485200762748718262e-03
5.810000000000000000e+04 1.052203369908966124e-04 2.484839409589767456e-03
5.820000000000000000e+04 1.049811107804998755e-04 2.484427997842431068e-03
5.830000000000000000e+04 1.047512778313830495e-04 2.484019845724105835e-03
5.840000000000000000e+04 1.044982564053498209e-04 2.483776537701487541e-03
5.850000000000000000e+04 1.042803705786354840e-04 2.483426360413432121e-03
5.860000000000000000e+04 1.040634888340719044e-04 2.483075251802802086e-03
5.870000000000000000e+04 1.038132759276777506e-04 2.482902724295854568e-03
5.880000000000000000e+04 1.035660825436934829e-04 2.482742303982377052e-03
5.890000000000000000e+04 1.033198786899447441e-04 2.482627052813768387e-03
5.900000000000000000e+04 1.031072897603735328e-04 2.482409356161952019e-03
5.910000000000000000e+04 1.028916158247739077e-04 2.482217969372868538e-03
5.920000000000000000e+04 1.026985628413967788e-04 2.482039853930473328e-03
5.930000000000000000e+04 1.024160592351108789e-04 2.482119482010602951e-03
5.940000000000000000e+04 1.022101350827142596e-04 2.481973264366388321e-03
5.950000000000000000e+04 1.019604023895226419e-04 2.482028212398290634e-03
5.960000000000000000e+04 1.018077527987770736e-04 2.481819363310933113e-03
5.970000000000000000e+04 1.015714660752564669e-04 2.481874544173479080e-03
5.980000000000000000e+04 1.013315195450559258e-04 2.481959294527769089e-03
5.990000000000000000e+04 1.011110143736004829e-04 2.482057083398103714e-03
6.000000000000000000e+04 1.008955077850259840e-04 2.482170006260275841e-03
6.010000000000000000e+04 1.007113532978110015e-04 2.482200274243950844e-03
6.020000000000000000e+04 1.004423102131113410e-04 2.482425887137651443e-03
6.030000000000000000e+04 1.002358039841055870e-04 2.482536016032099724e-03
6.040000000000000000e+04 1.000027114059776068e-04 2.482739044353365898e-03
6.050000000000000000e+04 9.980046888813376427e-05 2.482838463038206100e-03
6.060000000000000000e+04 9.961881733033806086e-05 2.483035204932093620e-03
6.070000000000000000e+04 9.934001718647778034e-05 2.483460586518049240e-03
6.080000000000000000e+04 9.916265844367444515e-05 2.483643125742673874e-03
6.090000000000000000e+04 9.894979302771389484e-05 2.483932068571448326e-03
6.100000000000000000e+04 9.878080891212448478e-05 2.484193304553627968e-03
6.110000000000000000e+04 9.855724783847108483e-05 2.484597265720367432e-03
6.120000000000000000e+04 9.835596574703231454e-05 2.484985394403338432e-03
6.130000000000000000e+04 9.815548401093110442e-05 2.485363511368632317e-03
6.140000000000000000e+04 9.793897334020584822e-05 2.485865959897637367e-03
6.150000000000000000e+04 9.775010403245687485e-05 2.486261771991848946e-03
6.160000000000000000e+04 9.755249629961326718e-05 2.486733486875891685e-03
6.170000000000000000e+04 9.733212937135249376e-05 2.487278077751398087e-03
6.180000000000000000e+04 9.714154293760657310e-05 2.487814752385020256e-03
6.190000000000000000e+04 9.695533663034439087e-05 2.488373545929789543e-03
6.200000000000000000e+04 9.675724140834063292e-05 2.488963305950164795e-03
6.210000000000000000e+04 9.651591244619339705e-05 2.489639446139335632e-03
6.220000000000000000e+04 9.632685396354645491e-05 2.490278566256165504e-03
6.230000000000000000e+04 9.615049202693626285e-05 2.490887651219964027e-03
6.240000000000000000e+04 9.597433381713926792e-05 2.491491148248314857e-03
6.250000000000000000e+04 9.573026181897148490e-05 2.492274623364210129e-03
6.260000000000000000e+04 9.556667646393179893e-05 2.492874860763549805e-03
6.270000000000000000e+04 9.536814468447118998e-05 2.493554027751088142e-03
6.280000000000000000e+04 9.518580191070213914e-05 2.494229003787040710e-03
6.290000000000000000e+04 9.502947068540379405e-05 2.494873711839318275e-03
6.300000000000000000e+04 9.477829735260456800e-05 2.495668362826108932e-03
6.310000000000000000e+04 9.466787014389410615e-05 2.496248576790094376e-03
6.320000000000000000e+04 9.445057366974651814e-05 2.497071633115410805e-03
6.330000000000000000e+04 9.424466406926512718e-05 2.497835550457239151e-03
6.340000000000000000e+04 9.405863966094329953e-05 2.498574554920196533e-03
6.350000000000000000e+04 9.383658471051603556e-05 2.499394351616501808e-03
6.360000000000000000e+04 9.372972272103652358e-05 2.500066766515374184e-03
6.370000000000000000e+04 9.354154462926089764e-05 2.500848611816763878e-03
6.380000000000000000e+04 9.337889059679582715e-05 2.501623937860131264e-03
6.390000000000000000e+04 9.313075133832171559e-05 2.502479357644915581e-03
6.400000000000000000e+04 9.298590157413855195e-05 2.503226045519113541e-03
6.410000000000000000e+04 9.282826795242726803e-05 2.504020929336547852e-03
6.420000000000000000e+04 9.265395055990666151e-05 2.504839794710278511e-03
6.430000000000000000e+04 9.249305003322660923e-05 2.505620708689093590e-03
6.440000000000000000e+04 9.231072908733040094e-05 2.506434684619307518e-03
6.450000000000000000e+04 9.210216376231983304e-05 2.507276367396116257e-03
6.460000000000000000e+04 9.192271681968122721e-05 2.508141333237290382e-03
6.470000000000000000e+04 9.179580956697463989e-05 2.508897101506590843e-03
6.480000000000000000e+04 9.159809269476681948e-05 2.509796526283025742e-03
6.490000000000000000e+04 9.138113091466948390e-05 2.510750899091362953e-03
6.500000000000000000e+04 9.120954928221181035e-05 2.511642873287200928e-03
6.510000000000000000e+04 9.101832256419584155e-05 2.512538805603981018e-03
6.520000000000000000e+04 9.088748629437759519e-05 2.513356506824493408e-03
6.530000000000000000e+04 9.067935025086626410e-05 2.514304360374808311e-03
6.540000000000000000e+04 9.054307884071022272e-05 2.515169093385338783e-03
6.550000000000000000e+04 9.035982657223939896e-05 2.516113687306642532e-03
6.560000000000000000e+04 9.018428681883960962e-05 2.517054555937647820e-03
6.570000000000000000e+04 8.998276462079957128e-05 2.517986577004194260e-03
6.580000000000000000e+04 8.983683073893189430e-05 2.518879715353250504e-03
6.590000000000000000e+04 8.964305015979334712e-05 2.519815694540739059e-03
6.600000000000000000e+04 8.949561015469953418e-05 2.520695328712463379e-03
6.610000000000000000e+04 8.933342178352177143e-05 2.521605463698506355e-03
6.620000000000000000e+04 8.919741230783984065e-05 2.522451104596257210e-03
6.630000000000000000e+04 8.897155203158035874e-05 2.523404313251376152e-03
6.640000000000000000e+04 8.881077519617974758e-05 2.524299779906868935e-03
6.650000000000000000e+04 8.867579163052141666e-05 2.525179879739880562e-03
6.660000000000000000e+04 8.851618622429668903e-05 2.526057185605168343e-03
6.670000000000000000e+04 8.836813503876328468e-05 2.526988042518496513e-03
6.680000000000000000e+04 8.816333138383924961e-05 2.527945442125201225e-03
6.690000000000000000e+04 8.803261152934283018e-05 2.528876531869173050e-03
6.700000000000000000e+04 8.783573866821825504e-05 2.529854653403162956e-03
6.710000000000000000e+04 8.771084685577079654e-05 2.530742436647415161e-03
6.720000000000000000e+04 8.750008419156074524e-05 2.531730802729725838e-03
6.730000000000000000e+04 8.734436414670199156e-05 2.532690297812223434e-03
6.740000000000000000e+04 8.723611244931817055e-05 2.533636987209320068e-03
6.750000000000000000e+04 8.709090616321191192e-05 2.534563420340418816e-03
6.760000000000000000e+04 8.687929948791861534e-05 2.535541076213121414e-03
6.770000000000000000e+04 8.675958088133484125e-05 2.536456566303968430e-03
6.780000000000000000e+04 8.661726315040141344e-05 2.537383930757641792e-03
6.790000000000000000e+04 8.645514026284217834e-05 2.538327127695083618e-03
6.800000000000000000e+04 8.631822856841608882e-05 2.539247507229447365e-03
6.810000000000000000e+04 8.614081161795184016e-05 2.540230285376310349e-03
6.820000000000000000e+04 8.602321759099140763e-05 2.541156718507409096e-03
6.830000000000000000e+04 8.584240276832133532e-05 2.542119938880205154e-03
6.840000000000000000e+04 8.569235069444403052e-05 2.543099690228700638e-03
6.850000000000000000e+04 8.555241220165044069e-05 2.544072689488530159e-03
6.860000000000000000e+04 8.539740520063787699e-05 2.544998656958341599e-03
6.870000000000000000e+04 8.525430166628211737e-05 2.546001225709915161e-03
6.880000000000000000e+04 8.511242049280554056e-05 2.546963049098849297e-03
6.890000000000000000e+04 8.497318049194291234e-05 2.547928364947438240e-03
6.900000000000000000e+04 8.482711564283818007e-05 2.548911375924944878e-03
6.910000000000000000e+04 8.466486178804188967e-05 2.549926983192563057e-03
6.920000000000000000e+04 8.455628267256543040e-05 2.550879726186394691e-03
6.930000000000000000e+04 8.442247053608298302e-05 2.551838289946317673e-03
6.940000000000000000e+04 8.428892033407464623e-05 2.552784513682126999e-03
6.950000000000000000e+04 8.413378236582502723e-05 2.553775673732161522e-03
6.960000000000000000e+04 8.398253703489899635e-05 2.554727951064705849e-03
6.970000000000000000e+04 8.386493573198094964e-05 2.555662998929619789e-03
6.980000000000000000e+04 8.369584975298494101e-05 2.556584775447845459e-03
6.990000000000000000e+04 8.359758794540539384e-05 2.557500731199979782e-03
7.000000000000000000e+04 8.346416143467649817e-05 2.558431122452020645e-03
7.010000000000000000e+04 8.328771946253255010e-05 2.559377113357186317e-03
7.020000000000000000e+04 8.319097105413675308e-05 2.560274209827184677e-03
7.030000000000000000e+04 8.297185559058561921e-05 2.561202505603432655e-03
7.040000000000000000e+04 8.287796663353219628e-05 2.562126377597451210e-03
7.050000000000000000e+04 8.276646258309483528e-05 2.563013462349772453e-03
7.060000000000000000e+04 8.264923235401511192e-05 2.563942689448595047e-03
7.070000000000000000e+04 8.254916610894724727e-05 2.564884722232818604e-03
7.080000000000000000e+04 8.231807441916316748e-05 2.565765753388404846e-03
7.090000000000000000e+04 8.226842328440397978e-05 2.566676354035735130e-03
7.100000000000000000e+04 8.214617992052808404e-05 2.567574614658951759e-03
7.110000000000000000e+04 8.200418960768729448e-05 2.568466356024146080e-03
7.120000000000000000e+04 8.189382788259536028e-05 2.569405594840645790e-03
7.130000000000000000e+04 8.172311936505138874e-05 2.570369746536016464e-03
7.140000000000000000e+04 8.163783058989793062e-05 2.571279415860772133e-03
7.150000000000000000e+04 8.151968359015882015e-05 2.572227735072374344e-03
7.160000000000000000e+04 8.138586417771875858e-05 2.573146950453519821e-03
7.170000000000000000e+04 8.130018250085413456e-05 2.574136247858405113e-03
7.180000000000000000e+04 8.116964454529806972e-05 2.575078746303915977e-03
7.190000000000000000e+04 8.103796426439657807e-05 2.576014259830117226e-03
7.200000000000000000e+04 8.087693277047947049e-05 2.576998900622129440e-03
7.210000000000000000e+04 8.084008732112124562e-05 2.577963983640074730e-03
7.220000000000000000e+04 8.069848263403400779e-05 2.578960033133625984e-03
7.230000000000000000e+04 8.063324639806523919e-05 2.579958876594901085e-03
7.240000000000000000e+04 8.046533184824511409e-05 2.580912318080663681e-03
7.250000000000000000e+04 8.034011989366263151e-05 2.581883221864700317e-03
7.260000000000000000e+04 8.021409303182736039e-05 2.582920016720890999e-03
7.270000000000000000e+04 8.014380728127434850e-05 2.583898603916168213e-03
7.280000000000000000e+04 8.000231173355132341e-05 2.584854839369654655e-03
7.290000000000000000e+04 7.989115692907944322e-05 2.585857408121228218e-03
7.300000000000000000e+04 7.977385394042357802e-05 2.586869522929191589e-03
7.310000000000000000e+04 7.966478733578696847e-05 2.587898401543498039e-03
7.320000000000000000e+04 7.958501373650506139e-05 2.588918432593345642e-03
7.330000000000000000e+04 7.944910612422972918e-05 2.589968964457511902e-03
7.340000000000000000e+04 7.934497989481315017e-05 2.591038821265101433e-03
7.350000000000000000e+04 7.930547872092574835e-05 2.592112636193633080e-03
7.360000000000000000e+04 7.912171713542193174e-05 2.593113342300057411e-03
7.370000000000000000e+04 7.900845230324193835e-05 2.594169927760958672e-03
7.380000000000000000e+04 7.895489397924393415e-05 2.595236292108893394e-03
7.390000000000000000e+04 7.879978511482477188e-05 2.596279373392462730e-03
7.400000000000000000e+04 7.870625995565205812e-05 2.597378334030508995e-03
7.410000000000000000e+04 7.854042632970958948e-05 2.598451683297753334e-03
7.420000000000000000e+04 7.850446127122268081e-05 2.599546918645501137e-03
7.430000000000000000e+04 7.841832848498597741e-05 2.600668696686625481e-03
7.440000000000000000e+04 7.830329559510573745e-05 2.601763932034373283e-03
7.450000000000000000e+04 7.825980719644576311e-05 2.602919470518827438e-03
7.460000000000000000e+04 7.811558316461741924e-05 2.604062436148524284e-03
7.470000000000000000e+04 7.812842522980645299e-05 2.605118555948138237e-03
7.480000000000000000e+04 8.055574289755895734e-05 2.605692716315388680e-03
7.490000000000000000e+04 7.744374306639656425e-05 2.607953967526555061e-03
7.500000000000000000e+04 7.723512680968269706e-05 2.608388429507613182e-03
7.510000000000000000e+04 8.010974852368235588e-05 2.610052702948451042e-03
7.520000000000000000e+04 7.672603533137589693e-05 2.610197523608803749e-03
7.530000000000000000e+04 7.721537986071780324e-05 2.612872049212455750e-03
7.540000000000000000e+04 8.000494563020765781e-05 2.611754694953560829e-03
7.550000000000000000e+04 7.656585512449964881e-05 2.612953772768378258e-03
7.560000000000000000e+04 7.556365017080679536e-05 2.615487668663263321e-03
7.570000000000000000e+04 7.605920109199360013e-05 2.616882789880037308e-03
7.580000000000000000e+04 7.680089038331061602e-05 2.617614110931754112e-03
7.590000000000000000e+04 7.727622141828760505e-05 2.618191996589303017e-03
7.600000000000000000e+04 7.712384103797376156e-05 2.619093516841530800e-03
7.610000000000000000e+04 7.646449375897645950e-05 2.620222046971321106e-03
7.620000000000000000e+04 7.548896246589720249e-05 2.621172694489359856e-03
7.630000000000000000e+04 7.485425157938152552e-05 2.621475141495466232e-03
7.640000000000000000e+04 7.500359060941264033e-05 2.620413433760404587e-03
7.650000000000000000e+04 7.812691910658031702e-05 2.619950799271464348e-03
7.660000000000000000e+04 7.900102355051785707e-05 2.622112166136503220e-03
7.670000000000000000e+04 7.517290941905230284e-05 2.624843502417206764e-03
7.680000000000000000e+04 7.438190368702635169e-05 2.623385051265358925e-03
7.690000000000000000e+04 7.906153041403740644e-05 2.622698899358510971e-03
7.700000000000000000e+04 7.545110565843060613e-05 2.626450965180993080e-03
7.710000000000000000e+04 7.414948777295649052e-05 2.625141991302371025e-03
7.720000000000000000e+04 7.918303163023665547e-05 2.625013468787074089e-03
7.730000000000000000e+04 7.410087710013613105e-05 2.628426300361752510e-03
7.740000000000000000e+04 7.708598423050716519e-05 2.625067951157689095e-03
7.750000000000000000e+04 7.500219362555071712e-05 2.629175316542387009e-03
7.760000000000000000e+04 7.460414053639397025e-05 2.626648638397455215e-03
7.770000000000000000e+04 7.617018127348273993e-05 2.629435854032635689e-03
7.780000000000000000e+04 7.367358921328559518e-05 2.628065878525376320e-03
7.790000000000000000e+04 7.644735887879505754e-05 2.630035160109400749e-03
7.800000000000000000e+04 7.348253711825236678e-05 2.628903370350599289e-03
7.810000000000000000e+04 7.575882773380726576e-05 2.631193259730935097e-03
7.820000000000000000e+04 7.397098670480772853e-05 2.629207912832498550e-03
7.830000000000000000e+04 7.442747300956398249e-05 2.632758347317576408e-03
7.840000000000000000e+04 7.560539233963936567e-05 2.629259834066033363e-03
7.850000000000000000e+04 7.317672861972823739e-05 2.633908996358513832e-03
7.860000000000000000e+04 7.790179370203986764e-05 2.630248665809631348e-03
7.870000000000000000e+04 7.250702037708833814e-05 2.633925992995500565e-03
7.880000000000000000e+04 7.718473352724686265e-05 2.632456133142113686e-03
7.890000000000000000e+04 7.261519203893840313e-05 2.632404444739222527e-03
7.900000000000000000e+04 7.370624371105805039e-05 2.635386306792497635e-03
7.910000000000000000e+04 7.622081466251984239e-05 2.631724579259753227e-03
7.920000000000000000e+04 7.213958451757207513e-05 2.636080840602517128e-03
7.930000000000000000e+04 7.686213939450681210e-05 2.634224249050021172e-03
7.940000000000000000e+04 7.245322922244668007e-05 2.633772790431976318e-03
7.950000000000000000e+04 7.269297202583402395e-05 2.637466182932257652e-03
7.960000000000000000e+04 7.715995889157056808e-05 2.633719006553292274e-03
7.970000000000000000e+04 7.149703014874830842e-05 2.636792371049523354e-03
7.980000000000000000e+04 7.407428347505629063e-05 2.637446392327547073e-03
7.990000000000000000e+04 7.479202031390741467e-05 2.634403062984347343e-03
8.000000000000000000e+04 7.145051495172083378e-05 2.638951409608125687e-03
8.010000000000000000e+04 7.557793287560343742e-05 2.637343714013695717e-03
8.020000000000000000e+04 7.273146184161305428e-05 2.635989570990204811e-03
8.030000000000000000e+04 7.143476250348612666e-05 2.640531165525317192e-03
8.040000000000000000e+04 7.641925185453146696e-05 2.637812634930014610e-03
8.050000000000000000e+04 7.148206350393593311e-05 2.637690166011452675e-03
8.060000000000000000e+04 7.145854760892689228e-05 2.641673665493726730e-03
8.070000000000000000e+04 7.657328387722373009e-05 2.638280624523758888e-03
8.080000000000000000e+04 7.083321543177589774e-05 2.639382611960172653e-03
8.090000000000000000e+04 7.150749297579750419e-05 2.642590319737792015e-03
8.100000000000000000e+04 7.635147630935534835e-05 2.638932783156633377e-03
8.110000000000000000e+04 7.036549504846334457e-05 2.640853403136134148e-03
8.120000000000000000e+04 7.150138844735920429e-05 2.643372397869825363e-03
8.130000000000000000e+04 7.594335329486057162e-05 2.639809856191277504e-03
8.140000000000000000e+04 7.004877988947555423e-05 2.642303239554166794e-03
8.150000000000000000e+04 7.148933946155011654e-05 2.644389402121305466e-03
8.160000000000000000e+04 7.542921957792714238e-05 2.640823135152459145e-03
8.170000000000000000e+04 6.982882769079878926e-05 2.643825253471732140e-03
8.180000000000000000e+04 7.147176802391186357e-05 2.645344007760286331e-03
8.190000000000000000e+04 7.507419650210067630e-05 2.641863655298948288e-03
8.200000000000000000e+04 6.955026765353977680e-05 2.645132364705204964e-03
8.210000000000000000e+04 7.161938265198841691e-05 2.646413864567875862e-03
8.220000000000000000e+04 7.441859634127467871e-05 2.643035259097814560e-03
8.230000000000000000e+04 6.936211866559460759e-05 2.646678360179066658e-03
8.240000000000000000e+04 7.177221414167433977e-05 2.647358924150466919e-03
8.250000000000000000e+04 7.360560994129627943e-05 2.644167514517903328e-03
8.260000000000000000e+04 6.919841689523309469e-05 2.648503053933382034e-03
8.270000000000000000e+04 7.227782771224156022e-05 2.648290479555726051e-03
8.280000000000000000e+04 7.241169078042730689e-05 2.645615953952074051e-03
8.290000000000000000e+04 6.911735545145347714e-05 2.650270937010645866e-03
8.300000000000000000e+04 7.314749382203444839e-05 2.649063942953944206e-03
8.310000000000000000e+04 7.096985791577026248e-05 2.647176384925842285e-03
8.320000000000000000e+04 6.907545321155339479e-05 2.652036724612116814e-03
8.330000000000000000e+04 7.402063783956691623e-05 2.649495610967278481e-03
8.340000000000000000e+04 6.948642840143293142e-05 2.649262547492980957e-03
8.350000000000000000e+04 6.913018296472728252e-05 2.653409959748387337e-03
8.360000000000000000e+04 7.441390334861353040e-05 2.649992937222123146e-03
8.370000000000000000e+04 6.840002606622874737e-05 2.651786198839545250e-03
8.380000000000000000e+04 6.977992597967386246e-05 2.654362004250288010e-03
8.390000000000000000e+04 7.335424015764147043e-05 2.650633454322814941e-03
8.400000000000000000e+04 6.817265239078551531e-05 2.654752926900982857e-03
8.410000000000000000e+04 7.164497219491750002e-05 2.654587849974632263e-03
8.420000000000000000e+04 7.054922025417909026e-05 2.652229042723774910e-03
8.430000000000000000e+04 6.834710075054317713e-05 2.657254924997687340e-03
8.440000000000000000e+04 7.368879596469923854e-05 2.654318930581212044e-03
8.450000000000000000e+04 6.798647518735378981e-05 2.655193908140063286e-03
8.460000000000000000e+04 6.905549525981768966e-05 2.658109646290540695e-03
8.470000000000000000e+04 7.268589979503303766e-05 2.654497744515538216e-03
8.480000000000000000e+04 6.771648622816428542e-05 2.659009536728262901e-03
8.490000000000000000e+04 7.211917545646429062e-05 2.657886827364563942e-03
8.500000000000000000e+04 6.854980165371671319e-05 2.656773896887898445e-03
8.510000000000000000e+04 6.818118708906695247e-05 2.661043079569935799e-03
8.520000000000000000e+04 7.297490810742601752e-05 2.657258184626698494e-03
8.530000000000000000e+04 6.730377208441495895e-05 2.661290112882852554e-03
8.540000000000000000e+04 7.153225305955857038e-05 2.660603728145360947e-03
8.550000000000000000e+04 6.817787652835249901e-05 2.659436315298080444e-03
8.560000000000000000e+04 6.798748654546216130e-05 2.663579536601901054e-03
8.570000000000000000e+04 7.226982415886595845e-05 2.659913850948214531e-03
8.580000000000000000e+04 6.702400423819199204e-05 2.664302708581089973e-03
8.590000000000000000e+04 7.221261330414563417e-05 2.662503859028220177e-03
8.600000000000000000e+04 6.696629134239628911e-05 2.663210500031709671e-03
8.610000000000000000e+04 6.901782762724906206e-05 2.665765117853879929e-03
8.620000000000000000e+04 6.942235631868243217e-05 2.662750193849205971e-03
8.630000000000000000e+04 6.716533971484750509e-05 2.667663386091589928e-03
8.640000000000000000e+04 7.231326162582263350e-05 2.663934603333473206e-03
8.650000000000000000e+04 6.663613748969510198e-05 2.668350702151656151e-03
8.660000000000000000e+04 7.218787504825741053e-05 2.666339045390486717e-03
8.670000000000000000e+04 6.634239980485290289e-05 2.667983761057257652e-03
8.680000000000000000e+04 7.011324487393721938e-05 2.668723929673433304e-03
8.690000000000000000e+04 6.693386967526748776e-05 2.667695051059126854e-03
8.700000000000000000e+04 6.808236503275111318e-05 2.670762827619910240e-03
8.710000000000000000e+04 6.838275294285267591e-05 2.668088534846901894e-03
8.720000000000000000e+04 6.707213469780981541e-05 2.672709291800856590e-03
8.730000000000000000e+04 7.005061343079432845e-05 2.668960718438029289e-03
8.740000000000000000e+04 6.649563874816522002e-05 2.673923503607511520e-03
8.750000000000000000e+04 7.090341387083753943e-05 2.670177957043051720e-03
8.760000000000000000e+04 6.618474435526877642e-05 2.674942836165428162e-03
8.770000000000000000e+04 7.138459477573633194e-05 2.671475755050778389e-03
8.780000000000000000e+04 6.608368857996538281e-05 2.676340984180569649e-03
8.790000000000000000e+04 7.154048216762021184e-05 2.672736765816807747e-03
8.800000000000000000e+04 6.587373354705050588e-05 2.677230397239327431e-03
8.810000000000000000e+04 7.125445699784904718e-05 2.673906972631812096e-03
8.820000000000000000e+04 6.582200876437127590e-05 2.678583143278956413e-03
8.830000000000000000e+04 7.088635902618989348e-05 2.675111172720789909e-03
8.840000000000000000e+04 6.585245864698663354e-05 2.679958939552307129e-03
8.850000000000000000e+04 6.998065509833395481e-05 2.676226198673248291e-03
8.860000000000000000e+04 6.590264092665165663e-05 2.680925419554114342e-03
8.870000000000000000e+04 6.851345824543386698e-05 2.677515614777803421e-03
8.880000000000000000e+04 6.649749411735683680e-05 2.682129386812448502e-03
8.890000000000000000e+04 6.664728425676003098e-05 2.679227385669946671e-03
8.900000000000000000e+04 6.775695510441437364e-05 2.682590158656239510e-03
8.910000000000000000e+04 6.523085176013410091e-05 2.681525191292166710e-03
8.920000000000000000e+04 6.973513518460094929e-05 2.682810183614492416e-03
8.930000000000000000e+04 6.480177398771047592e-05 2.684201579540967941e-03
8.940000000000000000e+04 7.103208918124437332e-05 2.682795515283942223e-03
8.950000000000000000e+04 6.500462768599390984e-05 2.686648396775126457e-03
8.960000000000000000e+04 6.948490772629156709e-05 2.683354308828711510e-03
8.970000000000000000e+04 6.574447616003453732e-05 2.687807427719235420e-03
8.980000000000000000e+04 6.576057057827711105e-05 2.685277024284005165e-03
8.990000000000000000e+04 6.858418782940134406e-05 2.687638392671942711e-03
9.000000000000000000e+04 6.439987919293344021e-05 2.688614884391427040e-03
9.010000000000000000e+04 7.067585102049633861e-05 2.687081461772322655e-03
9.020000000000000000e+04 6.492144893854856491e-05 2.691264962777495384e-03
9.030000000000000000e+04 6.667977140750735998e-05 2.688080538064241409e-03
9.040000000000000000e+04 6.768956518499180675e-05 2.691095462068915367e-03
9.050000000000000000e+04 6.410895002773031592e-05 2.691644709557294846e-03
9.060000000000000000e+04 7.022991485428065062e-05 2.690172521397471428e-03
9.070000000000000000e+04 6.483308243332430720e-05 2.694172086194157600e-03
9.080000000000000000e+04 6.508928345283493400e-05 2.691864501684904099e-03
9.090000000000000000e+04 6.945133645785972476e-05 2.693444024771451950e-03
9.100000000000000000e+04 6.408277840819209814e-05 2.695732982829213142e-03
9.110000000000000000e+04 6.727717845933511853e-05 2.692838665097951889e-03
9.120000000000000000e+04 6.718718941556289792e-05 2.696419367566704750e-03
9.130000000000000000e+04 6.385228334693238139e-05 2.697339514270424843e-03
9.140000000000000000e+04 6.885427137603983283e-05 2.694798400625586510e-03
9.150000000000000000e+04 6.590791599592193961e-05 2.698256401345133781e-03
9.160000000000000000e+04 6.354166544042527676e-05 2.698472002521157265e-03
9.170000000000000000e+04 6.908706563990563154e-05 2.697169315069913864e-03
9.180000000000000000e+04 6.583551294170320034e-05 2.700592856854200363e-03
9.190000000000000000e+04 6.336865044431760907e-05 2.700451994314789772e-03
9.200000000000000000e+04 6.801544805057346821e-05 2.698349300771951675e-03
9.210000000000000000e+04 6.636558828176930547e-05 2.701807301491498947e-03
9.220000000000000000e+04 6.350077455863356590e-05 2.703363308683037758e-03
9.230000000000000000e+04 6.644772656727582216e-05 2.700791927054524422e-03
9.240000000000000000e+04 6.839763227617368102e-05 2.702552359551191330e-03
9.250000000000000000e+04 6.329338793875649571e-05 2.704495331272482872e-03
9.260000000000000000e+04 6.376060628099367023e-05 2.703711390495300293e-03
9.270000000000000000e+04 7.004000508459284902e-05 2.704822691157460213e-03
9.280000000000000000e+04 6.528984522446990013e-05 2.707033185288310051e-03
9.290000000000000000e+04 6.246977864066138864e-05 2.705505350604653358e-03
9.300000000000000000e+04 6.483554898295551538e-05 2.704278798773884773e-03
9.310000000000000000e+04 6.852280785096809268e-05 2.708875807002186775e-03
9.320000000000000000e+04 6.495585694210603833e-05 2.712849527597427368e-03
9.330000000000000000e+04 6.196806498337537050e-05 2.706493018195033073e-03
9.340000000000000000e+04 6.394898082362487912e-05 2.704340731725096703e-03
9.350000000000000000e+04 6.650864088442176580e-05 2.711656969040632248e-03
9.360000000000000000e+04 6.687385757686570287e-05 2.720896853134036064e-03
9.370000000000000000e+04 6.074974589864723384e-05 2.704618033021688461e-03
9.380000000000000000e+04 6.272981408983469009e-05 2.706918166950345039e-03
9.390000000000000000e+04 6.900840526213869452e-05 2.721244934946298599e-03
9.400000000000000000e+04 6.292728357948362827e-05 2.707751700654625893e-03
9.410000000000000000e+04 6.142572965472936630e-05 2.708387793973088264e-03
9.420000000000000000e+04 6.869602657388895750e-05 2.724992809817194939e-03
9.430000000000000000e+04 6.445907638408243656e-05 2.705876249819993973e-03
9.440000000000000000e+04 6.218523049028590322e-05 2.712849527597427368e-03
9.450000000000000000e+04 6.892900273669511080e-05 2.737645059823989868e-03
9.460000000000000000e+04 6.039349318598397076e-05 2.707050880417227745e-03
9.470000000000000000e+04 6.343813583953306079e-05 2.717826282605528831e-03
9.480000000000000000e+04 7.440088666044175625e-05 2.732035005465149879e-03
9.490000000000000000e+04 6.018571002641692758e-05 2.710862550884485245e-03
9.500000000000000000e+04 6.439593562390655279e-05 2.725167898461222649e-03
9.510000000000000000e+04 6.515561835840344429e-05 2.713469555601477623e-03
9.520000000000000000e+04 6.155332812340930104e-05 2.716635586693882942e-03
9.530000000000000000e+04 6.892951932968571782e-05 2.743170829489827156e-03
9.540000000000000000e+04 5.926661106059327722e-05 2.712235320359468460e-03
9.550000000000000000e+04 6.304743874352425337e-05 2.724522491917014122e-03
9.560000000000000000e+04 7.906428072601556778e-05 2.726601902395486832e-03
9.570000000000000000e+04 6.062912871129810810e-05 2.717868890613317490e-03
9.580000000000000000e+04 6.571908306796103716e-05 2.738966373726725578e-03
9.590000000000000000e+04 5.894032437936402857e-05 2.715079812332987785e-03
9.600000000000000000e+04 6.257011409616097808e-05 2.727342071011662483e-03
9.610000000000000000e+04 8.147104381350800395e-05 2.732115564867854118e-03
9.620000000000000000e+04 6.033400859450921416e-05 2.721261698752641678e-03
9.630000000000000000e+04 6.657383346464484930e-05 2.746000885963439941e-03
9.640000000000000000e+04 5.874559064977802336e-05 2.718046074733138084e-03
9.650000000000000000e+04 6.292291800491511822e-05 2.733088564127683640e-03
9.660000000000000000e+04 6.667744310107082129e-05 2.724222838878631592e-03
9.670000000000000000e+04 6.103693158365786076e-05 2.728758146986365318e-03
9.680000000000000000e+04 7.239832484629005194e-05 2.763751661404967308e-03
9.690000000000000000e+04 5.911568950978107750e-05 2.723448444157838821e-03
9.700000000000000000e+04 6.509367813123390079e-05 2.744496334344148636e-03
9.710000000000000000e+04 5.946488818153738976e-05 2.722203265875577927e-03
9.720000000000000000e+04 6.296191713772714138e-05 2.739696530625224113e-03
9.730000000000000000e+04 6.137848686194047332e-05 2.726998645812273026e-03
9.740000000000000000e+04 6.109103560447692871e-05 2.736168680712580681e-03
9.750000000000000000e+04 5.662928742822259665e-05 2.698430325835943222e-03
9.760000000000000000e+04 5.650783714372664690e-05 2.700314158573746681e-03
9.770000000000000000e+04 5.642417818307876587e-05 2.706410130485892296e-03
9.780000000000000000e+04 5.635649722535163164e-05 2.713568042963743210e-03
9.790000000000000000e+04 5.629704173770733178e-05 2.720682183280587196e-03
9.800000000000000000e+04 5.624392724712379277e-05 2.727268030866980553e-03
9.810000000000000000e+04 5.619361763820052147e-05 2.733406145125627518e-03
9.820000000000000000e+04 5.614768451778218150e-05 2.739340066909790039e-03
9.830000000000000000e+04 5.610607695416547358e-05 2.744884463027119637e-03
9.840000000000000000e+04 5.606936247204430401e-05 2.750350395217537880e-03
9.850000000000000000e+04 5.603055979008786380e-05 2.755248686298727989e-03
9.860000000000000000e+04 5.599863288807682693e-05 2.760076196864247322e-03
9.870000000000000000e+04 5.596556002274155617e-05 2.764632226899266243e-03
9.880000000000000000e+04 5.593088280875235796e-05 2.768990118056535721e-03
9.890000000000000000e+04 5.590321597992442548e-05 2.773327287286520004e-03
9.900000000000000000e+04 5.587512350757606328e-05 2.777466317638754845e-03
9.910000000000000000e+04 5.584768950939178467e-05 2.781379269436001778e-03
9.920000000000000000e+04 5.582217272603884339e-05 2.785264281556010246e-03
9.930000000000000000e+04 5.579472417593933642e-05 2.788885962218046188e-03
9.940000000000000000e+04 5.577261981670744717e-05 2.792438259348273277e-03
9.950000000000000000e+04 5.574783426709473133e-05 2.795949112623929977e-03
9.960000000000000000e+04 5.572185182245448232e-05 2.799278357997536659e-03
9.970000000000000000e+04 5.569934000959619880e-05 2.802629489451646805e-03
9.980000000000000000e+04 5.567737753153778613e-05 2.805845346301794052e-03
9.990000000000000000e+04 5.565350511460565031e-05 2.808888675644993782e-03
1.000000000000000000e+05 5.563358354265801609e-05 2.812003483995795250e-03
1.001000000000000000e+05 5.560868157772347331e-05 2.814897103235125542e-03
1.002000000000000000e+05 5.558846532949246466e-05 2.817781409248709679e-03
1.003000000000000000e+05 5.557057011174038053e-05 2.820568392053246498e-03
1.004000000000000000e+05 5.554388189921155572e-05 2.823128830641508102e-03
1.005000000000000000e+05 5.552564471145160496e-05 2.825776580721139908e-03
1.006000000000000000e+05 5.550697460421361029e-05 2.828350989148020744e-03
1.007000000000000000e+05 5.548787157749757171e-05 2.830888610333204269e-03
1.008000000000000000e+05 5.546586544369347394e-05 2.833281178027391434e-03
1.009000000000000000e+05 5.544886880670674145e-05 2.835758496075868607e-03
1.010000000000000000e+05 5.542914004763588309e-05 2.838074695318937302e-03
1.011000000000000000e+05 5.540901838685385883e-05 2.840295201167464256e-03
1.012000000000000000e+05 5.539121775655075908e-05 2.842561574652791023e-03
1.013000000000000000e+05 5.536834578379057348e-05 2.844655187800526619e-03
1.014000000000000000e+05 5.535588206839747727e-05 2.846943214535713196e-03
1.015000000000000000e+05 5.533210423891432583e-05 2.848768373951315880e-03
1.016000000000000000e+05 5.532172508537769318e-05 2.851102966815233231e-03
1.017000000000000000e+05 5.529595364350825548e-05 2.852810546755790710e-03
1.018000000000000000e+05 5.527437679120339453e-05 2.854619640856981277e-03
1.019000000000000000e+05 5.523927757167257369e-05 2.855835249647498131e-03
1.020000000000000000e+05 5.594937101704999804e-05 2.874247496947646141e-03
1.021000000000000000e+05 5.522369247046299279e-05 2.859854837879538536e-03
1.022000000000000000e+05 5.520679769688285887e-05 2.861426677554845810e-03
1.023000000000000000e+05 5.520736158359795809e-05 2.865368267521262169e-03
1.024000000000000000e+05 5.519857222680002451e-05 2.866013674065470695e-03
1.025000000000000000e+05 5.516041710507124662e-05 2.866258611902594566e-03
1.026000000000000000e+05 5.520365084521472454e-05 2.864154521375894547e-03
1.027000000000000000e+05 5.514127769856713712e-05 2.870762022212147713e-03
1.028000000000000000e+05 5.517817771760746837e-05 2.872294047847390175e-03
1.029000000000000000e+05 5.507614696398377419e-05 2.868558513000607491e-03
1.030000000000000000e+05 5.508152389666065574e-05 2.875015139579772949e-03
1.031000000000000000e+05 5.522592255147174001e-05 2.879413310438394547e-03
1.032000000000000000e+05 5.503266220330260694e-05 2.873989287763834000e-03
1.033000000000000000e+05 5.510869596037082374e-05 2.883106004446744919e-03
1.034000000000000000e+05 5.508026151801459491e-05 2.881014486774802208e-03
1.035000000000000000e+05 5.501638588611967862e-05 2.875019563362002373e-03
1.036000000000000000e+05 5.507946843863464892e-05 2.886321861296892166e-03
1.037000000000000000e+05 5.499347753357142210e-05 2.876928774639964104e-03
1.038000000000000000e+05 5.498657264979556203e-05 2.887332579120993614e-03
1.039000000000000000e+05 5.497740494320169091e-05 2.883464097976684570e-03
1.040000000000000000e+05 5.491885895025916398e-05 2.887626877054572105e-03
1.041000000000000000e+05 5.497832898981869221e-05 2.888526069000363350e-03
1.042000000000000000e+05 5.488604801939800382e-05 2.889460418373346329e-03
1.043000000000000000e+05 5.493837670655921102e-05 2.890746574848890305e-03
1.044000000000000000e+05 5.487000817083753645e-05 2.893146593123674393e-03
1.045000000000000000e+05 5.487598173203878105e-05 2.891286974772810936e-03
1.046000000000000000e+05 5.492552008945494890e-05 2.899311017245054245e-03
1.047000000000000000e+05 5.481976040755398571e-05 2.891072770580649376e-03
1.048000000000000000e+05 5.502186832018196583e-05 2.903873799368739128e-03
1.049000000000000000e+05 5.477929516928270459e-05 2.893000841140747070e-03
1.050000000000000000e+05 5.488542592502199113e-05 2.900609979405999184e-03
1.051000000000000000e+05 5.479215906234458089e-05 2.902214881032705307e-03
1.052000000000000000e+05 5.475201760418713093e-05 2.895079553127288818e-03
1.053000000000000000e+05 5.492507261806167662e-05 2.907325047999620438e-03
1.054000000000000000e+05 5.471595432027243078e-05 2.903161337599158287e-03
1.055000000000000000e+05 5.471456825034692883e-05 2.898043720051646233e-03
1.056000000000000000e+05 5.486818554345518351e-05 2.909797010943293571e-03
1.057000000000000000e+05 5.469905227073468268e-05 2.907827496528625488e-03
1.058000000000000000e+05 5.466999209602363408e-05 2.900257240980863571e-03
1.059000000000000000e+05 5.472232078318484128e-05 2.907834481447935104e-03
1.060000000000000000e+05 5.480754043674096465e-05 2.915121614933013916e-03
1.061000000000000000e+05 5.461074397317133844e-05 2.908538561314344406e-03
1.062000000000000000e+05 5.461295950226485729e-05 2.904190449044108391e-03
1.063000000000000000e+05 5.466395305120386183e-05 2.911118557676672935e-03
1.064000000000000000e+05 5.477162630995735526e-05 2.918681362643837929e-03
1.065000000000000000e+05 5.460593092720955610e-05 2.916073659434914589e-03
1.066000000000000000e+05 5.454257916426286101e-05 2.909573493525385857e-03
1.067000000000000000e+05 5.454649362945929170e-05 2.908736001700162888e-03
1.068000000000000000e+05 5.458705345517955720e-05 2.914991462603211403e-03
1.069000000000000000e+05 5.469051757245324552e-05 2.921875566244125366e-03
1.070000000000000000e+05 5.463532579597085714e-05 2.923291176557540894e-03
1.071000000000000000e+05 5.449916352517902851e-05 2.919730963185429573e-03
1.072000000000000000e+05 5.445762144518084824e-05 2.915229415521025658e-03
1.073000000000000000e+05 5.446500290418043733e-05 2.913276199251413345e-03
1.074000000000000000e+05 5.445611895993351936e-05 2.915264340117573738e-03
1.075000000000000000e+05 5.447640796774066985e-05 2.919615479186177254e-03
1.076000000000000000e+05 5.452964978758245707e-05 2.924306085333228111e-03
1.077000000000000000e+05 5.457874431158415973e-05 2.927855821326375008e-03
1.078000000000000000e+05 5.458244777400977910e-05 2.930085407570004463e-03
1.079000000000000000e+05 5.454981874208897352e-05 2.931079128757119179e-03
1.080000000000000000e+05 5.447814328363165259e-05 2.930643735453486443e-03
1.081000000000000000e+05 5.441201574285514653e-05 2.929652342572808266e-03
1.082000000000000000e+05 5.435901039163582027e-05 2.928564092144370079e-03
1.083000000000000000e+05 5.433020851342007518e-05 2.928149420768022537e-03
1.084000000000000000e+05 5.430479359347373247e-05 2.927648136392235756e-03
1.085000000000000000e+05 5.428770600701682270e-05 2.927788998931646347e-03
1.086000000000000000e+05 5.427369615063071251e-05 2.928099129348993301e-03
1.087000000000000000e+05 5.425945346360094845e-05 2.928954781964421272e-03
1.088000000000000000e+05 5.425373456091620028e-05 2.930302405729889870e-03
1.089000000000000000e+05 5.424906339612789452e-05 2.932012313976883888e-03
1.090000000000000000e+05 5.424740083981305361e-05 2.933574607595801353e-03
1.091000000000000000e+05 5.426119241747073829e-05 2.935789991170167923e-03
1.092000000000000000e+05 5.431051613413728774e-05 2.938900142908096313e-03
1.093000000000000000e+05 5.431463432614691556e-05 2.939803758636116982e-03
1.094000000000000000e+05 5.435078492155298591e-05 2.941524842754006386e-03
1.095000000000000000e+05 5.439873348223045468e-05 2.943031722679734230e-03
1.096000000000000000e+05 5.432151010609231889e-05 2.941051730886101723e-03
1.097000000000000000e+05 5.425638664746657014e-05 2.939040539786219597e-03
1.098000000000000000e+05 5.418597720563411713e-05 2.935865661129355431e-03
1.099000000000000000e+05 5.413117833086289465e-05 2.933291485533118248e-03
1.100000000000000000e+05 5.411904567154124379e-05 2.931512892246246338e-03
1.101000000000000000e+05 5.408965080277994275e-05 2.933366922661662102e-03
1.102000000000000000e+05 5.406576383393257856e-05 2.938508987426757812e-03
1.103000000000000000e+05 5.413349208538420498e-05 2.944534178823232651e-03
1.104000000000000000e+05 5.424172195489518344e-05 2.948247361928224564e-03
1.105000000000000000e+05 5.421047899289987981e-05 2.946850378066301346e-03
1.106000000000000000e+05 5.410258745541796088e-05 2.942137420177459717e-03
1.107000000000000000e+05 5.403408067650161684e-05 2.936795121058821678e-03
1.108000000000000000e+05 5.400251029641367495e-05 2.937191398814320564e-03
1.109000000000000000e+05 5.398131906986236572e-05 2.943243598565459251e-03
1.110000000000000000e+05 5.411090751294977963e-05 2.950644120573997498e-03
1.111000000000000000e+05 5.413185499492101371e-05 2.950428752228617668e-03
1.112000000000000000e+05 5.399965812102891505e-05 2.943328348919749260e-03
1.113000000000000000e+05 5.395483458414673805e-05 2.938889432698488235e-03
1.114000000000000000e+05 5.390994556364603341e-05 2.944219857454299927e-03
1.115000000000000000e+05 5.404663897934369743e-05 2.953548450022935867e-03
1.116000000000000000e+05 5.409854202298447490e-05 2.953497227281332016e-03
1.117000000000000000e+05 5.391069862525910139e-05 2.945078071206808090e-03
1.118000000000000000e+05 5.388438148656859994e-05 2.942147431895136833e-03
1.119000000000000000e+05 5.390821388573385775e-05 2.952418522909283638e-03
1.120000000000000000e+05 5.403941759141162038e-05 2.956416923552751541e-03
1.121000000000000000e+05 5.388413774198852479e-05 2.947917906567454338e-03
1.122000000000000000e+05 5.383484312915243208e-05 2.944142092019319534e-03
1.123000000000000000e+05 5.384344331105239689e-05 2.953759161755442619e-03
1.124000000000000000e+05 5.402230090112425387e-05 2.959048142656683922e-03
1.125000000000000000e+05 5.382048766477964818e-05 2.949131419882178307e-03
1.126000000000000000e+05 5.377310299081727862e-05 2.947445260360836983e-03
1.127000000000000000e+05 5.389234138419851661e-05 2.959700999781489372e-03
1.128000000000000000e+05 5.388828139984980226e-05 2.957271644845604897e-03
1.129000000000000000e+05 5.375355976866558194e-05 2.947578672319650650e-03
1.130000000000000000e+05 5.375294858822599053e-05 2.956977114081382751e-03
1.131000000000000000e+05 5.391272497945465147e-05 2.961860736832022667e-03
1.132000000000000000e+05 5.372155283112078905e-05 2.950806170701980591e-03
1.133000000000000000e+05 5.368254278437234461e-05 2.955050673335790634e-03
1.134000000000000000e+05 5.388966746977530420e-05 2.964085200801491737e-03
1.135000000000000000e+05 5.368508936953730881e-05 2.952796174213290215e-03
1.136000000000000000e+05 5.364532626117579639e-05 2.956332638859748840e-03
1.137000000000000000e+05 5.388960926211439073e-05 2.966387430205941200e-03
1.138000000000000000e+05 5.364603202906437218e-05 2.953562187030911446e-03
1.139000000000000000e+05 5.361957300920039415e-05 2.959467703476548195e-03
1.140000000000000000e+05 5.382640665629878640e-05 2.966467291116714478e-03
1.141000000000000000e+05 5.360816430766135454e-05 2.953760093078017235e-03
1.142000000000000000e+05 5.362066804082132876e-05 2.963589271530508995e-03
1.143000000000000000e+05 5.372540181269869208e-05 2.964663552120327950e-03
1.144000000000000000e+05 5.356631663744337857e-05 2.954795490950345993e-03
1.145000000000000000e+05 5.368646452552638948e-05 2.968543441966176033e-03
1.146000000000000000e+05 5.357656118576414883e-05 2.959245583042502403e-03
1.147000000000000000e+05 5.351066283765248954e-05 2.960825106129050255e-03
1.148000000000000000e+05 5.369667633203789592e-05 2.969591412693262100e-03
1.149000000000000000e+05 5.352234438760206103e-05 2.956039505079388618e-03
1.150000000000000000e+05 5.362445881473831832e-05 2.970993984490633011e-03
1.151000000000000000e+05 5.351280924514867365e-05 2.962211379781365395e-03
1.152000000000000000e+05 5.345551471691578627e-05 2.964428393170237541e-03
1.153000000000000000e+05 5.362580122891813517e-05 2.970624947920441628e-03
1.154000000000000000e+05 5.344045712263323367e-05 2.959879813715815544e-03
1.155000000000000000e+05 5.364990647649392486e-05 2.974655944854021072e-03
1.156000000000000000e+05 5.344735473045147955e-05 2.958950819447636604e-03
1.157000000000000000e+05 5.351661457098089159e-05 2.973143709823489189e-03
1.158000000000000000e+05 5.341944779502227902e-05 2.963384846225380898e-03
1.159000000000000000e+05 5.342099393601529300e-05 2.971241949126124382e-03
1.160000000000000000e+05 5.343578231986612082e-05 2.968401415273547173e-03
1.161000000000000000e+05 5.334670277079567313e-05 2.967850537970662117e-03
1.162000000000000000e+05 5.348921331460587680e-05 2.973008900880813599e-03
1.163000000000000000e+05 5.332323053153231740e-05 2.965174149721860886e-03
1.164000000000000000e+05 5.350032006390392780e-05 2.976143267005681992e-03
1.165000000000000000e+05 5.331291322363540530e-05 2.964418614283204079e-03
1.166000000000000000e+05 5.352199877961538732e-05 2.978513715788722038e-03
1.167000000000000000e+05 5.329471241566352546e-05 2.964659361168742180e-03
1.168000000000000000e+05 5.348744889488443732e-05 2.979612443596124649e-03
1.169000000000000000e+05 5.328114275471307337e-05 2.964687766507267952e-03
1.170000000000000000e+05 5.349445564206689596e-05 2.981230150908231735e-03
1.171000000000000000e+05 5.325231177266687155e-05 2.965886145830154419e-03
1.172000000000000000e+05 5.345171302906237543e-05 2.981598954647779465e-03
1.173000000000000000e+05 5.323373625287786126e-05 2.966516185551881790e-03
1.174000000000000000e+05 5.342822623788379133e-05 2.982018049806356430e-03
1.175000000000000000e+05 5.319741467246785760e-05 2.968135522678494453e-03
1.176000000000000000e+05 5.340008283383212984e-05 2.982106059789657593e-03
1.177000000000000000e+05 5.316038732416927814e-05 2.970317611470818520e-03
1.178000000000000000e+05 5.330848944140598178e-05 2.980361459776759148e-03
1.179000000000000000e+05 5.313278597895987332e-05 2.973765600472688675e-03
1.180000000000000000e+05 5.323431832948699594e-05 2.978089032694697380e-03
1.181000000000000000e+05 5.314094960340298712e-05 2.978743752464652061e-03
1.182000000000000000e+05 5.314927329891361296e-05 2.974726725369691849e-03
1.183000000000000000e+05 5.320054697222076356e-05 2.983456710353493690e-03
1.184000000000000000e+05 5.311776112648658454e-05 2.971048234030604362e-03
1.185000000000000000e+05 5.328773113433271646e-05 2.986987354233860970e-03
1.186000000000000000e+05 5.307599349180236459e-05 2.972101559862494469e-03
1.187000000000000000e+05 5.326691461959853768e-05 2.986332634463906288e-03
1.188000000000000000e+05 5.303110083332285285e-05 2.976257354021072388e-03
1.189000000000000000e+05 5.310482447384856641e-05 2.980364253744482994e-03
1.190000000000000000e+05 5.308340041665360332e-05 2.984661841765046120e-03
1.191000000000000000e+05 5.303695797920227051e-05 2.973326016217470169e-03
1.192000000000000000e+05 5.325877282302826643e-05 2.990545239299535751e-03
1.193000000000000000e+05 5.298545875120908022e-05 2.975636860355734825e-03
1.194000000000000000e+05 5.310470805852673948e-05 2.985227620229125023e-03
1.195000000000000000e+05 5.298817268339917064e-05 2.984768943861126900e-03
1.196000000000000000e+05 5.297666575643233955e-05 2.976577728986740112e-03
1.197000000000000000e+05 5.315515591064468026e-05 2.991553861647844315e-03
1.198000000000000000e+05 5.293310459819622338e-05 2.977023134008049965e-03
1.199000000000000000e+05 5.303286525304429233e-05 2.985911676660180092e-03
1.200000000000000000e+05 5.297529787640087306e-05 2.988774795085191727e-03
1.201000000000000000e+05 5.291234992910176516e-05 2.977492520585656166e-03
1.202000000000000000e+05 5.312997745932079852e-05 2.993149915710091591e-03
1.203000000000000000e+05 5.286083978717215359e-05 2.983113750815391541e-03
1.204000000000000000e+05 5.289095861371606588e-05 2.982524456456303596e-03
1.205000000000000000e+05 5.302982390276156366e-05 2.993722679093480110e-03
1.206000000000000000e+05 5.284413418848998845e-05 2.979967277497053146e-03
1.207000000000000000e+05 5.289843466016463935e-05 2.986010629683732986e-03
1.208000000000000000e+05 5.293988215271383524e-05 2.993468195199966431e-03
1.209000000000000000e+05 5.281820995151065290e-05 2.980107674375176430e-03
1.210000000000000000e+05 5.293604772305116057e-05 2.991012763231992722e-03
1.211000000000000000e+05 5.288434840622358024e-05 2.981934696435928345e-03
1.212000000000000000e+05 5.288052489049732685e-05 2.982049016281962395e-03
1.213000000000000000e+05 5.287842577672563493e-05 2.982031088322401047e-03
1.214000000000000000e+05 5.287564636091701686e-05 2.982072532176971436e-03
1.215000000000000000e+05 5.287454041535966098e-05 2.982149599120020866e-03
1.216000000000000000e+05 5.287191015668213367e-05 2.982218982651829720e-03
1.217000000000000000e+05 5.287108433549292386e-05 2.982352394610643387e-03
1.218000000000000000e+05 5.286843224894255400e-05 2.982447622343897820e-03
1.219000000000000000e+05 5.286736268317326903e-05 2.982537029311060905e-03
1.220000000000000000e+05 5.286528903525322676e-05 2.982718171551823616e-03


==> figures/expa-01.csv <==
xval, yval
-1.4455460811883352,-2.
-1.4125987086899128,-1.941353001770876
-1.2946160002529923,-1.74868238659734
-1.166726961677045,-1.554076772963369
-1.041176490421463,-1.3742112945663798
-0.9240870352159424,-1.214381441391674
-0.797091249871395,-1.0480013474307786
-0.6785564805769089,-0.898085379740677
-0.550115381143396,-0.7404835872539393
-0.42401284903024833,-0.5898409215921905
-0.30637133296716196,-0.45237870382835016
-0.1788234867650489,-0.3061807953958878
-0.05973665661299701,-0.17196033171032116
0.05701160621868963,-0.043939759892493366
0.18366619918940297,0.08366619918940299
0.3018597761100551,0.20185977611005512
0.42995968316973393,0.32995968316973395
0.5557210229090475,0.4557210229090475
0.6730213465982998,0.5730213465982998
0.8002280004265789,0.700228000426579
0.9189736382047968,0.8189736382047968
1.0353807086626494,0.9347691935394898
1.1616941092595288,1.051144298369976
1.2795464938063468,1.1577815457126999
1.4073052084921915,1.273382411240632
1.5266029071279752,1.3813274328518668
1.6435620384433935,1.4871564312470391
1.7704274998978387,1.6019490478274192
1.8888319453022224,1.7090858204911015
2.017142720845633,1.825186211339993
2.1431149290686786,1.9391705789728217
2.210341836151295,2.

==> figures/expa-02.csv <==
xval, yval
-1.0922032487328988,-2.
-1.041176490421463,-1.8770618972244562
-0.9240870352159424,-1.6250917793797905
-0.797091249871395,-1.383746200476008
-0.6785564805769089,-1.17977191612646
-0.550115381143396,-0.9758198342157609
-0.42401284903024833,-0.7887433601069199
-0.30637133296716196,-0.6234098984455986
-0.1788234867650489,-0.452158216153941
-0.05973665661299701,-0.2983890902646521
0.05701160621868963,-0.15430381763044856
0.18366619918940297,-0.016468667946929225
0.3018597761100551,0.10185977611005514
0.42995968316973393,0.22995968316973397
0.5557210229090475,0.3557210229090475
0.6730213465982998,0.47302134659829986
0.8002280004265789,0.600228000426579
0.9189736382047968,0.7189736382047969
1.0353807086626494,0.8347691935394899
1.1616941092595288,0.9498793787312263
1.2795464938063468,1.0476040644723617
1.4073052084921915,1.1522040531593782
1.5266029071279752,1.2498767478039234
1.6435620384433935,1.3456347854651427
1.7704274998978387,1.449503440261326
1.8888319453022224,1.546444801015038
2.017142720845633,1.6514967789037147
2.1431149290686786,1.754634099809065
2.2606261212416627,1.850844126671944
2.3880436435536736,1.9551647706697872
2.4428055163203393,2.

==> figures/expa-03.csv <==
xval, yval
-0.8305327709655165,-2.
-0.797091249871395,-1.892876650635413
-0.7952391441011686,-1.8873462052870944
-0.7933870383309423,-1.8818360095858455
-0.7896828267904896,-1.870875630377365
-0.7822744037095843,-1.8491899001849499
-0.7674575575477736,-1.8067203260856002
-0.737823865224152,-1.7251108059861862
-0.6785564805769089,-1.573352725682215
-0.6765495883982602,-1.5684492979924933
-0.6745426962196116,-1.5635600180910185
-0.6705289118623143,-1.5538234647857223
-0.6625013431477198,-1.5345153944487961
-0.6464462057185306,-1.4965364588140184
-0.6143359308601524,-1.4229581899809192
-0.550115381143396,-1.2841593595130012
-0.42401284903024833,-1.0372854007905679
-0.30637133296716196,-0.8298533776248259
-0.1788234867650489,-0.6231482890779756
-0.05973665661299701,-0.4431473902741327
0.05701160621868963,-0.2783766938013354
0.18366619918940297,-0.12367589038127472
0.3018597761100551,0.0018597761100551669
0.42995968316973393,0.129959683169734
0.5557210229090475,0.2557210229090475
0.6730213465982998,0.3730213465982999
0.8002280004265789,0.500228000426579
0.9189736382047968,0.6189736382047969
1.0353807086626494,0.7347691935394899
1.1616941092595288,0.8498793787312263
1.2795464938063468,0.9465057134380531
1.4073052084921915,1.0425573405112993
1.5266029071279752,1.1309352493460845
1.6435620384433935,1.217580704899652
1.7704274998978387,1.3115649503202993
1.8888319453022224,1.3992811208855804
2.017142720845633,1.4943360813179414
2.1431149290686786,1.5876585884690848
2.2606261212416627,1.6747130207648626
2.3880436435536736,1.7691062429277196
2.507000149815623,1.85723139023521
2.6236180887572074,1.9436240842614838
2.6998292112341313,2.

==> figures/expa-04.csv <==
xval, yval
-0.6245229545733418,-2.
-0.6143359308601524,-1.9589951228022413
-0.6123290386815037,-1.9513167434324996
-0.6103221465028551,-1.943681623282027
-0.6063083621455578,-1.928538891802102
-0.5982807934309633,-1.898748188474674
-0.5822256560017742,-1.8410319996738849
-0.550115381143396,-1.7322653963102694
-0.5481450290791281,-1.7258535967138164
-0.5461746770148601,-1.719470121142725
-0.5422339728863242,-1.70678693024634
-0.5343525646292525,-1.6817473709337218
-0.518589748115109,-1.6329135046690133
-0.4870641150868221,-1.5397829513749834
-0.42401284903024833,-1.3687866268397375
-0.42217470034176263,-1.3640652978894838
-0.4203365516532769,-1.3593575298312113
-0.41666025427630543,-1.3499822680489457
-0.40930765952236253,-1.331390045915855
-0.39460247001447674,-1.2948173348232819
-0.36519209099870514,-1.2239601785137932
-0.30637133296716196,-1.0903071948588412
-0.1788234867650489,-0.8295317913311734
-0.05973665661299701,-0.6124660790943971
0.05701160621868963,-0.4200535951761016
0.18366619918940297,-0.2437721156359999
0.3018597761100551,-0.1032962298625261
0.42995968316973393,0.02995968316973402
0.5557210229090475,0.15572102290904755
0.6730213465982998,0.2730213465982999
0.8002280004265789,0.400228000426579
0.9189736382047968,0.5189736382047969
1.0353807086626494,0.6347691935394899
1.1616941092595288,0.7498793787312263
1.2795464938063468,0.8465057134380531
1.4073052084921915,0.9416766760667525
1.5266029071279752,1.023312530984165
1.6435620384433935,1.101712581271805
1.7704274998978387,1.186753043234281
1.8888319453022224,1.266121916528572
2.017142720845633,1.3521312014976996
2.1431149290686786,1.4365728979129826
2.2606261212416627,1.5153430056600805
2.3880436435536736,1.6007535250820146
2.507000149815623,1.6804924558357632
2.6236180887572074,1.7586637980356672
2.7501423578378184,1.843351361908437
2.868205610868368,1.9199421846147626
2.8702648962852844,1.9212499417357325
2.8723241817022007,1.9225567609364158
2.876442752536034,1.925167590951567
2.8846798942036997,1.9303780548982676
2.901154177539031,1.940754495749931
2.934102744209694,1.9613317699401314
2.9361620296266104,1.9626101663914035
2.938221315043527,1.9638876665499998
2.94233988587736,1.9664399830101797
2.950577027545026,1.9715339155022982
2.9670513108803576,1.9816792565820427
2.969110596297274,1.9829434615962347
2.9711698817141903,1.9842067900999083
2.9752884525480234,1.986730822431497
2.9835255942156893,1.9917684222412984
2.9855848796326057,1.9930256490387708
2.987644165049522,1.9942820089721074
2.9917627358833547,1.9967921330222698
2.993822021300271,1.998045899520881
2.9958813067171874,1.9992988039189414
2.9970345916346615,2.

==> figures/expa-05.csv <==
xval, yval
-0.4534992085098268,-2.
-0.42401284903024833,-1.868108431058887
-0.42217470034176263,-1.8603414023419071
-0.4203365516532769,-1.852620110364703
-0.41666025427630543,-1.8373122769051968
-0.40930765952236253,-1.8072190684411011
-0.39460247001447674,-1.748999446999822
-0.36519209099870514,-1.6395708084386331
-0.36335394231021945,-1.6330122176411332
-0.3615157936217337,-1.626484412744527
-0.35783949624476225,-1.6135197926570188
-0.35048690149081935,-1.587945245652689
-0.33578171198293355,-1.53814514405439
-0.30637133296716196,-1.4434438195559656
-0.3043783978702539,-1.4372436545191762
-0.3023854627733459,-1.4310694400111899
-0.29839959257952986,-1.4187977972522443
-0.2904278521918978,-1.3945544222944037
-0.2744843714166337,-1.347212575635895
-0.24259740986610542,-1.2567151575283333
-0.1788234867650489,-1.089889950558479
-0.1769627550439231,-1.0852687464952198
-0.17510202332279728,-1.0806602522379214
-0.17138055988054565,-1.0714810215234674
-0.16393763299604242,-1.0532710451139575
-0.1490517792270359,-1.0174254535918876
-0.11928007168902295,-0.9478867044369355
-0.05973665661299701,-0.8164169500133285
-0.05791246500625191,-0.8125332551469268
-0.056088273399506804,-0.8086575350679792
-0.052439890186016594,-0.8009298311602242
-0.04514312375903618,-0.7855680738992258
-0.030549590905075353,-0.7552091292420612
-0.0013625251971536925,-0.6958740899623989
0.05701160621868963,-0.5851692022545446
0.05899058423385703,-0.5816226499154872
0.060969562249024424,-0.5780886311719619
0.06492751827935922,-0.5710578422963012
0.0728434303400288,-0.5571428450856254
0.08867525446136795,-0.5298805980400332
0.12033890270404629,-0.47748933301920704
0.18366619918940297,-0.38028549335761774
0.18551297382878817,-0.3775878540774808
0.18735974846817335,-0.37489747248080707
0.19105329774694374,-0.36953832686195426
0.19844039630448448,-0.35890543491458554
0.213214593419566,-0.337972931313029
0.24276298764972903,-0.297378278895657
0.3018597761100551,-0.2208215291579413
0.42995968316973393,-0.07261404520492953
0.5557210229090475,0.05572102290904746
0.6730213465982998,0.17302134659829982
0.8002280004265789,0.30022800042657893
0.9189736382047968,0.4189736382047968
1.0353807086626494,0.5347691935394898
1.1616941092595288,0.6498793787312263
1.2795464938063468,0.746505713438053
1.4073052084921915,0.8416766760667524
1.5266029071279752,0.9230449446958757
1.6435620384433935,0.9968658611696071
1.7704274998978387,1.0738185594864242
1.8888319453022224,1.1456344858704537
2.017142720845633,1.2234589052090383
2.1431149290686786,1.2998649117680192
2.2606261212416627,1.3711390526803175
2.3880436435536736,1.4484216865471706
2.507000149815623,1.5205724547673407
2.6236180887572074,1.5913048102079073
2.7501423578378184,1.6679332868422998
2.868205610868368,1.7372355291051413
2.8702648962852844,1.7384188366818978
2.8723241817022007,1.7396012955932838
2.876442752536034,1.7419636722831242
2.8846798942036997,1.7466782950274262
2.901154177539031,1.756067286976048
2.934102744209694,1.774686374624527
2.9361620296266104,1.7758431155687222
2.938221315043527,1.7769990455137672
2.94233988587736,1.7793084769496073
2.950577027545026,1.783917657673425
2.9670513108803576,1.7930975419011153
2.969110596297274,1.794241441902025
2.9711698817141903,1.7953845488034201
2.9752884525480234,1.797668387701374
2.9835255942156893,1.8022265965063733
2.9855848796326057,1.8033641823556836
2.987644165049522,1.804500983833888
2.9917627358833547,1.8067722379983866
2.993822021300271,1.80790669283981
2.9958813067171874,1.809040367620397
2.9979405921341042,1.8101732634121626
2.9999998775510206,1.811305381284915

==> figures/expa-06.csv <==
xval, yval
-0.3073601697903515,-2.
-0.30637133296716196,-1.9942681985063635
-0.3043783978702539,-1.9835372526565835
-0.3023854627733459,-1.9728991706340109
-0.29839959257952986,-1.9518945536663692
-0.2904278521918978,-1.9109249034770066
-0.2744843714166337,-1.8328072310131576
-0.24259740986610542,-1.6896326628991312
-0.24060447476919739,-1.6811890054492287
-0.23861153967228937,-1.6727994132804547
-0.23462566947847335,-1.6561792677766898
-0.2266539290908413,-1.6235539712558418
-0.21071044831557717,-1.5606069287386477
-0.1788234867650489,-1.442849914071818
-0.1769627550439231,-1.4362790881590328
-0.17510202332279728,-1.4297390379362125
-0.17138055988054565,-1.4167498967856869
-0.16393763299604242,-1.3911261875028793
-0.1490517792270359,-1.3412272917562003
-0.11928007168902295,-1.246326576459356
-0.05973665661299701,-1.0729077773769016
-0.05791246500625191,-1.0678913849055005
-0.056088273399506804,-1.0628909403283666
-0.052439890186016594,-1.0529373769290162
-0.04514312375903618,-1.033216013307416
-0.030549590905075353,-0.9944892418398489
-0.0013625251971536925,-0.9197005320939176
0.00046166640959141125,-0.9151372313877372
0.002285858016336515,-0.9105923534746537
0.005934241229826723,-0.9015640999127622
0.013231007656807138,-0.8837485018203521
0.027824540510767968,-0.8490421195313107
0.05701160621868963,-0.7830464918706167
0.05899058423385703,-0.7787255827837273
0.060969562249024424,-0.7744232636554528
0.06492751827935922,-0.7658737602125439
0.0728434303400288,-0.7489909593677349
0.08867525446136795,-0.7160571114262116
0.12033890270404629,-0.653274943724999
0.18366619918940297,-0.5384260362966351
0.18551297382878817,-0.5352669376436823
0.18735974846817335,-0.5321177874750329
0.19105329774694374,-0.5258490833292855
0.19844039630448448,-0.5134283474070546
0.213214593419566,-0.48904033347515646
0.24276298764972903,-0.4419792266618649
0.3018597761100551,-0.35402164403981623
0.30386133715786257,-0.35117390648850255
0.30586289820567003,-0.3483342555233244
0.309866020301285,-0.34267903055458543
0.31787226449251493,-0.33146363036733967
0.3338847528749748,-0.3094032751272782
0.36590972963989454,-0.2666909626090952
0.42995968316973393,-0.18637815386556877
0.5557210229090475,-0.045289225558358966
0.6730213465982998,0.07302134659829984
0.8002280004265789,0.20022800042657896
0.9189736382047968,0.31897363820479685
1.0353807086626494,0.43476919353948984
1.1616941092595288,0.5498793787312263
1.2795464938063468,0.6465057134380531
1.4073052084921915,0.7416766760667525
1.5266029071279752,0.8230449446958757
1.6435620384433935,0.8968658611696071
1.7704274998978387,0.9712210427891926
1.8888319453022224,1.0366129502079753
2.017142720845633,1.107031396862448
2.1431149290686786,1.176166410559715
2.2606261212416627,1.24065792019553
2.3880436435536736,1.3105861390826319
2.507000149815623,1.3758708539082816
2.6236180887572074,1.4398721357767255
2.7501423578378184,1.5092084487226178
2.868205610868368,1.5719157106758301
2.8702648962852844,1.5729864116483248
2.8723241817022007,1.574056344716637
2.876442752536034,1.5761939115411003
2.8846798942036997,1.5804598786120683
2.901154177539031,1.5889553898448197
2.934102744209694,1.6058026370388545
2.9361620296266104,1.6068492995281367
2.938221315043527,1.6078952281950416
2.94233988587736,1.609984888172578
2.950577027545026,1.6141554473579787
2.9670513108803576,1.6224617501004308
2.969110596297274,1.6234967936237452
2.9711698817141903,1.6245311195209426
2.9752884525480234,1.6265976224125773
2.9835255942156893,1.6307220602985617
2.9855848796326057,1.631751390541246
2.987644165049522,1.6327800110556037
2.9917627358833547,1.6348351268095123
2.993822021300271,1.6358616239991042
2.9958813067171874,1.6368874153604631
2.9979405921341042,1.637912501863588
2.9999998775510206,1.6389368844764816

==> figures/expa-07.csv <==
xval, yval
-0.17987919642139216,-2.
-0.1788234867650489,-1.9932381857304966
-0.1769627550439231,-1.9818721835572892
-0.17510202332279728,-1.9706131034309322
-0.17138055988054565,-1.9484070307475436
-0.16393763299604242,-1.9051860480987841
-0.1490517792270359,-1.8230984161199053
-0.11928007168902295,-1.673660826056689
-0.11741933996789714,-1.66488596937439
-0.11555860824677133,-1.6561713112056398
-0.1118371448045197,-1.6389188917917383
-0.10439421792001646,-1.6050969068550476
-0.08950836415100999,-1.5400022593072047
-0.05973665661299701,-1.4187655967177075
-0.05791246500625191,-1.4116837472783366
-0.056088273399506804,-1.404638903567766
-0.052439890186016594,-1.3906584369544486
-0.04514312375903618,-1.3631222573967727
-0.030549590905075353,-1.3096580688416732
-0.0013625251971536925,-1.208521793242029
0.00046166640959141125,-1.202435099168766
0.002285858016336515,-1.196382159579999
0.005934241229826723,-1.18438509806537
0.013231007656807138,-1.1608143170302812
0.027824540510767968,-1.1152767511952568
0.05701160621868963,-1.0299869873144525
0.05899058423385703,-1.0244591185986556
0.060969562249024424,-1.0189616393036294
0.06492751827935922,-1.0080565251758258
0.0728434303400288,-0.9865967052628197
0.08867525446136795,-0.9450111054572359
0.12033890270404629,-0.8666939818824331
0.12231788071921368,-0.8619969766664916
0.12429685873438108,-0.8573219302083309
0.12825481476471587,-0.8480368989579422
0.13617072682538545,-0.8297215369911166
0.15200255094672463,-0.7940674554783874
0.18366619918940297,-0.7263602812942938
0.18551297382878817,-0.7225492689944362
0.18735974846817335,-0.7187527253864109
0.19105329774694374,-0.7112026076958969
0.19844039630448448,-0.6962712628181374
0.213214593419566,-0.6670612105195338
0.24276298764972903,-0.6110825411692198
0.3018597761100551,-0.5077307908554757
0.30386133715786257,-0.5044106816454715
0.30586289820567003,-0.5011015590937872
0.309866020301285,-0.49451598478927716
0.31787226449251493,-0.4814735346478164
0.3338847528749748,-0.4558881188682219
0.36590972963989454,-0.40660115870950975
0.42995968316973393,-0.314765974899463
0.43192470410316075,-0.3120776335586602
0.4338897250365875,-0.3093965000243076
0.43781976690344104,-0.30405570249582703
0.4456798506371481,-0.2934589255334769
0.4614000181045623,-0.27259641125574935
0.49284035303939067,-0.23213339786790657
0.5557210229090475,-0.15581086377642236
0.6730213465982998,-0.02734925808683876
0.8002280004265789,0.10022800042657898
0.9189736382047968,0.21897363820479687
1.0353807086626494,0.33476919353948986
1.1616941092595288,0.4498793787312263
1.2795464938063468,0.5465057134380531
1.4073052084921915,0.6416766760667525
1.5266029071279752,0.7230449446958758
1.6435620384433935,0.7968658611696071
1.7704274998978387,0.8712210427891927
1.8888319453022224,0.9359586196608729
2.017142720845633,1.0016834308217593
2.1431149290686786,1.064239378111475
2.2606261212416627,1.122593709175587
2.3880436435536736,1.1858673782012457
2.507000149815623,1.2449394310013004
2.6236180887572074,1.302850185638135
2.7501423578378184,1.3655882760202296
2.868205610868368,1.4223281530180787
2.8702648962852844,1.4232969633215193
2.8723241817022007,1.4242650787965223
2.876442752536034,1.4261992292428491
2.8846798942036997,1.43005923587277
2.901154177539031,1.4377462923215083
2.934102744209694,1.4529903119735723
2.9361620296266104,1.4539373713579296
2.938221315043527,1.4548837667523415
2.94233988587736,1.4567745692909888
2.950577027545026,1.4605482472960727
2.9670513108803576,1.4680641008229782
2.969110596297274,1.4690006469321688
2.9711698817141903,1.469936543706397
2.9752884525480234,1.4718063928472274
2.9835255942156893,1.475538338574831
2.9855848796326057,1.4764697150939279
2.987644165049522,1.4774004494242783
2.9917627358833547,1.47925999505681
2.993822021300271,1.4801888081234613
2.9958813067171874,1.481116982530317
2.9979405921341042,1.482044519155068
2.9999998775510206,1.4829714188735994

==> figures/expa-08.csv <==
xval, yval
-0.06668659605163647,-2.
-0.05973665661299701,-1.9518396780846727
-0.05791246500625191,-1.939800974013224
-0.056088273399506804,-1.927883887443098
-0.052439890186016594,-1.9044040612963304
-0.04514312375903618,-1.8587928396216142
-0.030549590905075353,-1.7724726688055163
-0.028725399298330248,-1.762104053763577
-0.026901207691585147,-1.751823203229771
-0.023252824478094937,-1.731518323508165
-0.015956058051114524,-1.6918929644671254
-0.0013625251971536925,-1.6162691794030413
0.00046166640959141125,-1.607132240491747
0.002285858016336515,-1.5980734432513009
0.005934241229826723,-1.5801983784841918
0.013231007656807138,-1.5453791579748757
0.027824540510767968,-1.4791795054536518
0.05701160621868963,-1.3586340347226107
0.05899058423385703,-1.3509635722528657
0.060969562249024424,-1.3433514981955927
0.06492751827935922,-1.3282990063351647
0.0728434303400288,-1.2988571635579385
0.08867525446136795,-1.2424529096641597
0.12033890270404629,-1.138375772658211
0.12231788071921368,-1.132217013203766
0.12429685873438108,-1.126095952011241
0.12825481476471587,-1.1139650979259497
0.13617072682538545,-1.0901361325141854
0.15200255094672463,-1.044116856402559
0.18366619918940297,-0.9579823773754932
0.18551297382878817,-0.9531804319956689
0.18735974846817335,-0.9484014351415944
0.19105329774694374,-0.938911416913065
0.19844039630448448,-0.9201973620653584
0.213214593419566,-0.8837882243071609
0.24276298764972903,-0.8147206687014809
0.24460976228911424,-0.8105583202277085
0.24645653692849942,-0.8064132251090831
0.2501500862072698,-0.7981742269197948
0.2575371847648106,-0.7818971193950036
0.27231138187989207,-0.7501168035351805
0.3018597761100551,-0.6894345287684844
0.30386133715786257,-0.6854541734512889
0.30586289820567003,-0.6814895985715483
0.309866020301285,-0.6736072930684434
0.31787226449251493,-0.6580266607756595
0.3338847528749748,-0.6275752819003141
0.36590972963989454,-0.5693207017672981
0.42995968316973393,-0.4620994566130005
0.43192470410316075,-0.4589850310101806
0.4338897250365875,-0.45588027494692646
0.43781976690344104,-0.44969953256369594
0.4456798506371481,-0.43745148529248096
0.4614000181045623,-0.4133964510613542
0.49284035303939067,-0.3669556771261914
0.5557210229090475,-0.28008298822232347
0.6730213465982998,-0.13579527143884584
0.8002280004265789,0.0002280004265788893
0.9189736382047968,0.11897363820479678
1.0353807086626494,0.23476919353948977
1.1616941092595288,0.3498793787312262
1.2795464938063468,0.446505713438053
1.4073052084921915,0.5416766760667524
1.5266029071279752,0.6230449446958757
1.6435620384433935,0.696865861169607
1.7704274998978387,0.7712210427891926
1.8888319453022224,0.8359586196608728
2.017142720845633,0.9016820154403351
2.1431149290686786,0.9622603450434541
2.2606261212416627,1.015764793313849
2.3880436435536736,1.0730171766246879
2.507000149815623,1.1264677803583731
2.6236180887572074,1.1788675980604806
2.7501423578378184,1.2356353697743219
2.868205610868368,1.2869757335767333
2.8702648962852844,1.2878523493902654
2.8723241817022007,1.2887283364970277
2.876442752536034,1.290478428192975
2.8846798942036997,1.2939711066255943
2.901154177539031,1.3009266429349675
2.934102744209694,1.3147200023174306
2.9361620296266104,1.315576937085499
2.938221315043527,1.31643327105062
2.94233988587736,1.3181441399377054
2.950577027545026,1.3215587050003246
2.9670513108803576,1.3283593304999461
2.969110596297274,1.3292067524632578
2.9711698817141903,1.3300535868839984
2.9752884525480234,1.3317454963527044
2.9835255942156893,1.3351223004891197
2.9855848796326057,1.3359650448138785
2.987644165049522,1.33680720806223
2.9917627358833547,1.33848979453109
2.993822021300271,1.339330219348157
2.9958813067171874,1.3401700662819434
2.9979405921341042,1.3410093361266169
2.9999998775510206,1.341848029674711

==> figures/expa-09.csv <==
xval, yval
0.03534083634996597,-2.
0.042418073364728796,-1.9489883683617557
0.05701160621868963,-1.8514355514063379
0.05899058423385703,-1.8389102971703866
0.060969562249024424,-1.826539986224587
0.06492751827935922,-1.8022491847500657
0.0728434303400288,-1.755369121204748
0.08867525446136795,-1.6677279721365192
0.09065423247653534,-1.6572937926808982
0.09263321049170274,-1.6469673620233642
0.09659116652203753,-1.6266290034990707
0.10450707858270712,-1.5871526900019672
0.12033890270404629,-1.512588451095116
0.12231788071921368,-1.503647026162532
0.12429685873438108,-1.4947848423049064
0.12825481476471587,-1.4772926654701057
0.13617072682538545,-1.4432003167461107
0.15200255094672463,-1.3783160687174862
0.18366619918940297,-1.2599570870591836
0.18551297382878817,-1.25346780843593
0.18735974846817335,-1.247020369188238
0.19105329774694374,-1.2342488748116822
0.19844039630448448,-1.2091850434595721
0.213214593419566,-1.1608667213802095
0.24276298764972903,-1.0707160687711705
0.24460976228911424,-1.065342625953783
0.24645653692849942,-1.0599979027695354
0.2501500862072698,-1.0493933986796704
0.2575371847648106,-1.0285159089289444
0.27231138187989207,-0.9880247267741259
0.3018597761100551,-0.9116520668600736
0.30386133715786257,-0.9066836847928952
0.30586289820567003,-0.9017398655588202
0.309866020301285,-0.8919249524408852
0.31787226449251493,-0.872579480497187
0.3338847528749748,-0.8349763265164386
0.36590972963989454,-0.7637633768404306
0.42995968316973393,-0.634954344820468
0.43192470410316075,-0.6312533332979988
0.4338897250365875,-0.6275659687696566
0.43781976690344104,-0.6202317807030022
0.4456798506371481,-0.6057228293544688
0.4614000181045623,-0.5773215828054022
0.49284035303939067,-0.5228301353882518
0.5557210229090475,-0.4220198504466815
0.557553840466692,-0.41922863164138885
0.5593866580243366,-0.41644518205794695
0.5630522931396258,-0.4109014183928622
0.570383563370204,-0.39990524776070324
0.5850461038313606,-0.3782691381214824
0.6143711847536737,-0.3363525851245956
0.6730213465982998,-0.2574486155130084
0.8002280004265789,-0.10510721393410691
0.9189736382047968,0.018973638204796806
1.0353807086626494,0.1347691935394898
1.1616941092595288,0.24987937873122623
1.2795464938063468,0.34650571343805303
1.4073052084921915,0.4416766760667524
1.5266029071279752,0.5230449446958757
1.6435620384433935,0.596865861169607
1.7704274998978387,0.6712210427891926
1.8888319453022224,0.7359586196608728
2.017142720845633,0.8016820154403351
2.1431149290686786,0.8622603450434542
2.2606261212416627,0.9156418197115673
2.3880436435536736,0.9704744715583539
2.507000149815623,1.0192701978801688
2.6236180887572074,1.0666835136352988
2.7501423578378184,1.1180491176205056
2.868205610868368,1.1645037998445067
2.8702648962852844,1.1652969946338323
2.8723241817022007,1.1660896205457478
2.876442752536034,1.1676731689972353
2.8846798942036997,1.1708334751322365
2.901154177539031,1.177127104647465
2.934102744209694,1.1896078523371347
2.9361620296266104,1.1903832389800992
2.938221315043527,1.1911580819940757
2.94233988587736,1.192706140180464
2.950577027545026,1.1957957664154402
2.9670513108803576,1.2019492268335474
2.969110596297274,1.2027160059348172
2.9711698817141903,1.2034822534055842
2.9752884525480234,1.2050131564007986
2.9835255942156893,1.2080686151368059
2.9855848796326057,1.208831161735685
2.987644165049522,1.2095931825548882
2.9917627358833547,1.2111156497509936
2.993822021300271,1.211876097572522
2.9958813067171874,1.2126360225036346
2.9979405921341042,1.2133954252629244
2.9999998775510206,1.2141543065675056

==> figures/expa-10.csv <==
xval, yval
0.1353573109008097,-2.
0.13617072682538545,-1.993845836227634
0.15200255094672463,-1.8838579757324447
0.15398152896189204,-1.8709226255679976
0.15596050697705943,-1.8581524641865694
0.1599184630073942,-1.8330911998454693
0.1678343750680638,-1.784777648551228
0.18366619918940297,-1.694635303748831
0.18551297382878817,-1.6846304596024857
0.18735974846817335,-1.6747247216391103
0.19105329774694374,-1.6552028440660271
0.19844039630448448,-1.617266494451482
0.213214593419566,-1.545456139597891
0.24276298764972903,-1.4156696710802898
0.24460976228911424,-1.4080911452862732
0.24645653692849942,-1.4005696218226065
0.2501500862072698,-1.3856941964256764
0.2575371847648106,-1.3565911624503788
0.27231138187989207,-1.3008090811312043
0.3018597761100551,-1.1977926869523985
0.30386133715786257,-1.1911838094040192
0.30586289820567003,-1.1846183225114535
0.309866020301285,-1.171615267501575
0.31787226449251493,-1.146105660884385
0.3338847528749748,-1.0969593968218547
0.36590972963989454,-1.0053686163296556
0.367911290687702,-0.9999134277861883
0.3699128517355095,-0.994487836936766
0.37391597383112446,-0.9837241757101802
0.3819222180223544,-0.9625383088509967
0.3979347064048142,-0.921467341415332
0.42995968316973393,-0.8440638347606655
0.43192470410316075,-0.839504001986848
0.4338897250365875,-0.834964866945457
0.43781976690344104,-0.8259479443794152
0.4456798506371481,-0.8081544084043754
0.4614000181045623,-0.7734898940041613
0.49284035303939067,-0.7075699848892029
0.5557210229090475,-0.5874888680117295
0.557553840466692,-0.5841962054827646
0.5593866580243366,-0.580914349009366
0.5630522931396258,-0.5743827721369337
0.570383563370204,-0.5614462262681295
0.5850461038313606,-0.5360646248874852
0.6143711847536737,-0.4871559980634896
0.6730213465982998,-0.3959782312694075
0.6750089505643666,-0.39302932810216357
0.6769965545304335,-0.39008909540270414
0.6809717624625673,-0.3842344385049903
0.6889221783268347,-0.3726269630750471
0.7048230100553696,-0.3498085572549377
0.7366246735124393,-0.3056767790450106
0.8002280004265789,-0.2228585913859233
0.9189736382047968,-0.0844978423427813
1.0353807086626494,0.03476919353948982
1.1616941092595288,0.14987937873122625
1.2795464938063468,0.24650571343805305
1.4073052084921915,0.34167667606675245
1.5266029071279752,0.4230449446958757
1.6435620384433935,0.49686586116960707
1.7704274998978387,0.5712210427891926
1.8888319453022224,0.6359586196608729
2.017142720845633,0.7016820154403351
2.1431149290686786,0.7622603450434542
2.2606261212416627,0.8156418197115674
2.3880436435536736,0.8704744715583539
2.507000149815623,0.9190868789350788
2.6236180887572074,0.9645543150459392
2.7501423578378184,1.011652676825121
2.868205610868368,1.053686611544367
2.8702648962852844,1.0544043238695402
2.8723241817022007,1.0551215214531462
2.876442752536034,1.0565543753453248
2.8846798942036997,1.0594139385887225
2.901154177539031,1.0651086500693567
2.934102744209694,1.076401697584036
2.9361620296266104,1.0771032964320355
2.938221315043527,1.0778044033841852
2.94233988587736,1.0792051443565263
2.950577027545026,1.0820007537816783
2.9670513108803576,1.0875686350183849
2.969110596297274,1.0882624454405818
2.9711698817141903,1.0889557748236072
2.9752884525480234,1.0903409931370605
2.9835255942156893,1.0931056865306645
2.9855848796326057,1.0937956672263267
2.987644165049522,1.094485172176864
2.9917627358833547,1.0958627574636326
2.993822021300271,1.0965508391070153
2.9958813067171874,1.0972384476195844
2.9979405921341042,1.0979255836515496
2.9999998775510206,1.0986122478517824

==> figures/expa00.csv <==
xval, yval
-1.9999999999999996,-2.
-1.901792766911551,-1.9017927669115515
-1.7744557891931696,-1.7744557891931696
-1.6555798275248494,-1.6555798275248492
-1.5390424331768944,-1.5390424331768942
-1.4125987086899128,-1.412598708689913
-1.2946160002529923,-1.2946160002529923
-1.166726961677045,-1.166726961677045
-1.041176490421463,-1.0411764904214633
-0.9240870352159424,-0.9240870352159424
-0.797091249871395,-0.797091249871395
-0.6785564805769089,-0.678556480576909
-0.550115381143396,-0.550115381143396
-0.42401284903024833,-0.4240128490302484
-0.30637133296716196,-0.30637133296716196
-0.1788234867650489,-0.17882348676504894
-0.05973665661299701,-0.05973665661299698
0.05701160621868963,0.05701160621868963
0.18366619918940297,0.18366619918940297
0.3018597761100551,0.3018597761100551
0.42995968316973393,0.42995968316973393
0.5557210229090475,0.5557210229090475
0.6730213465982998,0.6730213465982998
0.8002280004265789,0.8002280004265789
0.9189736382047968,0.9189736382047968
1.0353807086626494,1.0353807086626494
1.1616941092595288,1.1616941092595288
1.2795464938063468,1.279546493806347
1.4073052084921915,1.4073052084921913
1.5266029071279752,1.5266029071279752
1.6435620384433935,1.6435620384433935
1.7704274998978387,1.7704274998978387
1.8888319453022224,1.8888319453022224
2.,2.

==> figures/expa01.csv <==
xval, yval
-2.9999998775510206,-1.898540496907254
-2.998159692551752,-1.897928470021492
-2.9963195075524833,-1.8973156912385711
-2.9926391375539465,-1.8960878761329838
-2.985278397556872,-1.8936232028726363
-2.9705569175627238,-1.8886575817556872
-2.9411139575744265,-1.8785804337071577
-2.882228037597832,-1.857836250004997
-2.7545498675056166,-1.810100694257023
-2.6353327134634625,-1.762034982590453
-2.5184541267416733,-1.7115587742659055
-2.391669209880858,-1.652988301238549
-2.2733453090701032,-1.5947111536585319
-2.145115078120322,-1.5276065015231708
-2.019223414490906,-1.4577537430717296
-1.901792766911551,-1.3890954093341312
-1.7744557891931696,-1.3109060029408717
-1.6555798275248494,-1.2344963183863449
-1.5390424331768944,-1.1564962518515416
-1.4125987086899128,-1.068540075856699
-1.2946160002529923,-0.9834912964712766
-1.166726961677045,-0.8882271040820084
-1.041176490421463,-0.7917768648849918
-0.9240870352159424,-0.6993793530627055
-0.797091249871395,-0.5966779409229878
-0.6785564805769089,-0.4986519710790636
-0.550115381143396,-0.3902564801864689
-0.42401284903024833,-0.2818120372016682
-0.30637133296716196,-0.17899123775850506
-0.1788234867650489,-0.06586900991991297
-0.05973665661299701,0.04201257370471145
0.05701160621868963,0.1570116062186897
0.18366619918940297,0.28366619918940306
0.3018597761100551,0.4018597761100552
0.42995968316973393,0.529959683169734
0.5557210229090475,0.6557210229090475
0.6730213465982998,0.7730213465982999
0.8002280004265789,0.900228000426579
0.9189736382047968,1.0191547815136466
1.0353807086626494,1.144272648350515
1.1616941092595288,1.2838705452534251
1.2795464938063468,1.4141175732804365
1.4073052084921915,1.555312789281956
1.5266029071279752,1.687157136407577
1.6435620384433935,1.8164169669407684
1.7704274998978387,1.9566249854484679
1.809674836071919,2.

==> figures/expa02.csv <==
xval, yval
-2.9999998775510206,-1.3871464261672724
-2.998159692551752,-1.386779373759245
-2.9963195075524833,-1.386411780335327
-2.9926391375539465,-1.385674968047135
-2.985278397556872,-1.3841948249565217
-2.9705569175627238,-1.3812083306403922
-2.9411139575744265,-1.3751294361144348
-2.882228037597832,-1.3625394301646079
-2.7545498675056166,-1.333179623884566
-2.6353327134634625,-1.3030747549420063
-2.5184541267416733,-1.2708818367584416
-2.391669209880858,-1.2327946510076668
-2.2733453090701032,-1.1941309072260056
-2.145115078120322,-1.14868138790018
-2.019223414490906,-1.100338206997782
-1.901792766911551,-1.0518220723038014
-1.7744557891931696,-0.9953996628938769
-1.6555798275248494,-0.9390955784843463
-1.5390424331768944,-0.8804736796679831
-1.4125987086899128,-0.8130357197395783
-1.2946160002529923,-0.7465414989987272
-1.166726961677045,-0.6706336264035903
-1.041176490421463,-0.5923265920219145
-0.9240870352159424,-0.516016399894296
-0.797091249871395,-0.4298020857390172
-0.6785564805769089,-0.3462313374260345
-0.550115381143396,-0.25246520362214153
-0.42401284903024833,-0.1573377008622117
-0.30637133296716196,-0.06601884230883819
-0.1788234867650489,0.036253496180109535
-0.05973665661299701,0.14201257370471154
0.05701160621868963,0.2570116062186898
0.18366619918940297,0.38366619918940315
0.3018597761100551,0.5018597761100553
0.42995968316973393,0.629959683169734
0.5557210229090475,0.7557210229090476
0.6730213465982998,0.8730213465983
0.8002280004265789,1.0002280264206518
0.9189736382047968,1.1263402255466228
1.0353807086626494,1.2646168533063915
1.1616941092595288,1.4188963891880104
1.2795464938063468,1.5628416167292472
1.4073052084921915,1.7188864632255356
1.5266029071279752,1.8645970013814428
1.6374615061559634,2.

==> figures/expa03.csv <==
xval, yval
-2.9999998775510206,-1.0504306682975009
-2.998159692551752,-1.050168538092752
-2.9963195075524833,-1.0499059939599589
-2.9926391375539465,-1.049379661731013
-2.985278397556872,-1.0483220061442702
-2.9705569175627238,-1.0461866079420254
-2.9411139575744265,-1.0418344784297597
-2.882228037597832,-1.0327969313785645
-2.7545498675056166,-1.0115973505330773
-2.6353327134634625,-0.9896813534710248
-2.5184541267416733,-0.9660481450374703
-2.391669209880858,-0.9378288654639537
-2.2733453090701032,-0.9089002430533414
-2.145115078120322,-0.8745382123875144
-2.019223414490906,-0.8375753892130766
-1.901792766911551,-0.8000628653883277
-1.7744557891931696,-0.7559257381127734
-1.6555798275248494,-0.7113492631396322
-1.5390424331768944,-0.6643916445877269
-1.4125987086899128,-0.6097078181109811
-1.2946160002529923,-0.5551205495085776
-1.166726961677045,-0.49202930586457294
-1.041176490421463,-0.42611828866633017
-0.9240870352159424,-0.3611225289381105
-0.797091249871395,-0.2868319639082771
-0.6785564805769089,-0.2139994464638006
-0.550115381143396,-0.13138142535627914
-0.42401284903024833,-0.0466561957872851
-0.30637133296716196,0.036113225590938214
-0.1788234867650489,0.1362534961801094
-0.05973665661299701,0.2420125737047114
0.05701160621868963,0.35701160621868966
0.18366619918940297,0.483666199189403
0.3018597761100551,0.6018597761100551
0.42995968316973393,0.7299596831697339
0.5557210229090475,0.8557210229090475
0.6730213465982998,0.9730213465982999
0.8002280004265789,1.105422926244305
0.9189736382047968,1.244798461132893
1.0353807086626494,1.397617768782561
1.1616941092595288,1.5681230250931346
1.2795464938063468,1.7272071043674913
1.4073052084921915,1.899663330630768
1.4816364413634358,2.

==> figures/expa04.csv <==
xval, yval
-2.9999998775510206,-0.798980976054251
-2.998159692551752,-0.7987771186419214
-2.9963195075524833,-0.7985729274130966
-2.9926391375539465,-0.7981635415922937
-2.985278397556872,-0.7973407430765731
-2.9705569175627238,-0.7956789307900918
-2.9411139575744265,-0.7922895769702343
-2.882228037597832,-0.7852409089560836
-2.7545498675056166,-0.7686519400117998
-2.6353327134634625,-0.751422452300796
-2.5184541267416733,-0.7327530746391974
-2.391669209880858,-0.710340416220334
-2.2733453090701032,-0.6872304264150978
-2.145115078120322,-0.659606866813586
-2.019223414490906,-0.6296870092508168
-1.901792766911551,-0.5991092319435845
-1.7744557891931696,-0.5628635649369821
-1.6555798275248494,-0.5259709247031146
-1.5390424331768944,-0.4868056211070227
-1.4125987086899128,-0.4408182566378938
-1.2946160002529923,-0.39452062618317835
-1.166726961677045,-0.3405422802352342
-1.041176490421463,-0.28363813960975526
-0.9240870352159424,-0.22703410521112066
-0.797091249871395,-0.16176879622264426
-0.6785564805769089,-0.09722830311591756
-0.550115381143396,-0.02338813756874917
-0.42401284903024833,0.054415473250626456
-0.30637133296716196,0.1361132255909383
-0.1788234867650489,0.2362534961801095
-0.05973665661299701,0.3420125737047115
0.05701160621868963,0.45701160621868975
0.18366619918940297,0.5836661991894031
0.3018597761100551,0.7018597761100552
0.42995968316973393,0.829959683169734
0.5557210229090475,0.9557210229090476
0.6730213465982998,1.0757535003474488
0.8002280004265789,1.2216812702592874
0.9189736382047968,1.3757150581093929
1.0353807086626494,1.5446065126442614
1.1616941092595288,1.7330439632977415
1.2795464938063468,1.9088590612406013
1.3406400920712784,2.

==> figures/expa05.csv <==
xval, yval
-2.9999998775510206,-0.5982242130503714
-2.998159692551752,-0.5980574318850215
-2.9963195075524833,-0.5978903714171139
-2.9926391375539465,-0.5975554108892889
-2.985278397556872,-0.5968821196484991
-2.9705569175627238,-0.5955219614882092
-2.9411139575744265,-0.5927465765266985
-2.882228037597832,-0.5869693019754709
-2.7545498675056166,-0.5733436832327101
-2.6353327134634625,-0.5591494515428491
-2.5184541267416733,-0.5437206420083902
-2.391669209880858,-0.5251327133449547
-2.2733453090701032,-0.5058925673975766
-2.145115078120322,-0.4827978216295519
-2.019223414490906,-0.4576664092349446
-1.901792766911551,-0.43185931402356087
-1.7744557891931696,-0.40111103685916044
-1.6555798275248494,-0.36964253606139663
-1.5390424331768944,-0.33605124768411576
-1.4125987086899128,-0.2963735346145857
-1.2946160002529923,-0.25617945031165895
-1.166726961677045,-0.2090132947478917
-1.041176490421463,-0.15894990554318197
-0.9240870352159424,-0.10881803755705964
-0.797091249871395,-0.050622096016697836
-0.6785564805769089,0.0073488319193617535
-0.550115381143396,0.07688324509194633
-0.42401284903024833,0.15441547325062632
-0.30637133296716196,0.23611322559093817
-0.1788234867650489,0.33625349618010936
-0.05973665661299701,0.44201257370471136
0.05701160621868963,0.5570116062186896
0.18366619918940297,0.683666199189403
0.3018597761100551,0.8018597761100551
0.42995968316973393,0.9299596831697339
0.5557210229090475,1.0573026793630484
0.6730213465982998,1.1888914836020812
0.8002280004265789,1.35016661104828
0.9189736382047968,1.5204002737812505
1.0353807086626494,1.7070541976446827
1.1616941092595288,1.9153097879832237
1.2130613194252668,2.

==> figures/expa06.csv <==
xval, yval
-2.9999998775510206,-0.4311105475050875
-2.998159692551752,-0.4309694315775929
-2.9963195075524833,-0.4308280756975456
-2.9926391375539465,-0.43054464258328184
-2.985278397556872,-0.4299748804363263
-2.9705569175627238,-0.4288236880615359
-2.9411139575744265,-0.42647394942593525
-2.882228037597832,-0.4215795028038508
-2.7545498675056166,-0.410018973329905
-2.6353327134634625,-0.39795074452197843
-2.5184541267416733,-0.3848039034778456
-2.391669209880858,-0.368925588617987
-2.2733453090701032,-0.3524451217570818
-2.145115078120322,-0.3326033382801439
-2.019223414490906,-0.31093906738287325
-1.901792766911551,-0.2886148836979124
-1.7744557891931696,-0.2619159428543421
-1.6555798275248494,-0.2344809683993063
-1.5390424331768944,-0.20507467612832408
-1.4125987086899128,-0.17018393716458818
-1.2946160002529923,-0.1346714007714597
-1.166726961677045,-0.09279046369488607
-1.041176490421463,-0.048099357880916786
-0.9240870352159424,-0.0031112312624740714
-0.797091249871395,0.05063785249114017
-0.6785564805769089,0.10734883191936184
-0.550115381143396,0.17688324509194642
-0.42401284903024833,0.2544154732506264
-0.30637133296716196,0.33611322559093826
-0.1788234867650489,0.43625349618010945
-0.05973665661299701,0.5420125737047115
0.05701160621868963,0.6570116062186897
0.18366619918940297,0.7836661991894031
0.3018597761100551,0.9018597761100552
0.42995968316973393,1.0304129901304377
0.5557210229090475,1.1685001728355024
0.6730213465982998,1.3139282924248308
0.8002280004265789,1.4921648730873134
0.9189736382047968,1.6803021664172908
1.0353807086626494,1.886586654815862
1.0976232721880528,2.

==> figures/expa07.csv <==
xval, yval
-2.9999998775510206,-0.2879660134735642
-2.998159692551752,-0.2878437171955011
-2.9963195075524833,-0.2877212106583606
-2.9926391375539465,-0.28747556546373154
-2.985278397556872,-0.28698173716622694
-2.9705569175627238,-0.28598385314687746
-2.9411139575744265,-0.2839465630323812
-2.882228037597832,-0.2797008979939021
-2.7545498675056166,-0.26966187116399576
-2.6353327134634625,-0.2591657402399204
-2.5184541267416733,-0.24771281479494023
-2.391669209880858,-0.2338546328300653
-2.2733453090701032,-0.21944147950371423
-2.145115078120322,-0.2020493982867415
-2.019223414490906,-0.18301156671170218
-1.901792766911551,-0.16334195307081076
-1.7744557891931696,-0.13974987672260372
-1.6555798275248494,-0.1154318535409039
-1.5390424331768944,-0.08928324593946617
-1.4125987086899128,-0.0581486868245739
-1.2946160002529923,-0.026340832389145565
-1.166726961677045,0.011384448420020066
-1.041176490421463,0.0530390904286977
-0.9240870352159424,0.09689360360208332
-0.797091249871395,0.15063785249114026
-0.6785564805769089,0.20734883191936193
-0.550115381143396,0.2768832450919465
-0.42401284903024833,0.3544154732506265
-0.30637133296716196,0.43611322559093835
-0.1788234867650489,0.5362534961801095
-0.05973665661299701,0.6420125737047115
0.05701160621868963,0.7570116062186898
0.18366619918940297,0.8836661991894031
0.3018597761100551,1.0018615065662326
0.42995968316973393,1.1387824702995293
0.5557210229090475,1.2913924087841655
0.6730213465982998,1.4521153372247184
0.8002280004265789,1.6490972227101386
0.9189736382047968,1.857021087903897
0.9919790958071586,2.

==> figures/expa08.csv <==
xval, yval
-2.9999998775510206,-0.16276946150860427
-2.998159692551752,-0.16266155585658876
-2.9963195075524833,-0.16255346312995708
-2.9926391375539465,-0.16233671523619733
-2.985278397556872,-0.16190096114640581
-2.9705569175627238,-0.161020351078189
-2.9411139575744265,-0.1592221682064427
-2.882228037597832,-0.15547341727632147
-2.7545498675056166,-0.14660197476068648
-2.6353327134634625,-0.137315558975026
-2.5184541267416733,-0.127169860668632
-2.391669209880858,-0.1148757957062257
-2.2733453090701032,-0.10206910900218909
-2.145115078120322,-0.08658830375270679
-2.019223414490906,-0.0696089289932439
-1.901792766911551,-0.052029651995150764
-1.7744557891931696,-0.03089671624328982
-1.6555798275248494,-0.00905962738527073
-1.5390424331768944,0.01458648397526896
-1.4125987086899128,0.04350964955308656
-1.2946160002529923,0.07400306123855505
-1.166726961677045,0.11138444842001993
-1.041176490421463,0.15303909042869757
-0.9240870352159424,0.1968936036020832
-0.797091249871395,0.2506378524911401
-0.6785564805769089,0.3073488319193618
-0.550115381143396,0.3768832450919464
-0.42401284903024833,0.45441547325062637
-0.30637133296716196,0.5361132255909382
-0.1788234867650489,0.6362534961801094
-0.05973665661299701,0.7420125737047114
0.05701160621868963,0.8570116062186897
0.18366619918940297,0.983666199189403
0.3018597761100551,1.1072282009964542
0.42995968316973393,1.2585492681893846
0.5557210229090475,1.4272093340119179
0.6730213465982998,1.604835640392371
0.8002280004265789,1.8225342916185643
0.8919341212885585,2.

==> figures/expa09.csv <==
xval, yval
-2.9999998775510206,-0.05151745165181811
-2.998159692551752,-0.051420906487453934
-2.9963195075524833,-0.051324192844395135
-2.9926391375539465,-0.05113025901110412
-2.985278397556872,-0.05074035735575109
-2.9705569175627238,-0.04995235535151908
-2.9411139575744265,-0.04834304922502854
-2.882228037597832,-0.04498708177932055
-2.7545498675056166,-0.03703992785040531
-2.6353327134634625,-0.028713195011779
-2.5184541267416733,-0.019606881498132753
-2.391669209880858,-0.008559667366249593
-2.2733453090701032,0.0029671463540231757
-2.145115078120322,0.017054565849608405
-2.019223414490906,0.03275852340362606
-1.901792766911551,0.04930071776527378
-1.7744557891931696,0.06957570932638713
-1.6555798275248494,0.0909812873881497
-1.5390424331768944,0.11458648397526905
-1.4125987086899128,0.14350964955308665
-1.2946160002529923,0.17400306123855513
-1.166726961677045,0.21138444842002002
-1.041176490421463,0.25303909042869765
-0.9240870352159424,0.2968936036020833
-0.797091249871395,0.3506378524911402
-0.6785564805769089,0.4073488319193619
-0.550115381143396,0.47688324509194646
-0.42401284903024833,0.5544154732506265
-0.30637133296716196,0.6361132255909383
-0.1788234867650489,0.7362534961801095
-0.05973665661299701,0.8420125737047115
0.05701160621868963,0.9570116062186897
0.18366619918940297,1.0872659029891296
0.3018597761100551,1.2236764074144992
0.42995968316973393,1.3909120501682968
0.5557210229090475,1.5773102499560852
0.6730213465982998,1.7736176780529567
0.7927139055944405,2.

==> figures/expa10.csv <==
xval, yval
-2.9999998775510206,0.04978707446424002
-2.998159692551752,0.049878776240065426
-2.9963195075524833,0.049970646919482276
-2.9926391375539465,0.05015489623406377
-2.985278397556872,0.05052543543317656
-2.9705569175627238,0.051274746571937424
-2.9411139575744265,0.052806871347799045
-2.882228037597832,0.056009831699308066
-2.7545498675056166,0.06363765860063397
-2.6353327134634625,0.07169511151102481
-2.5184541267416733,0.08058408329167221
-2.391669209880858,0.09147686228493623
-2.2733453090701032,0.10296714635402304
-2.145115078120322,0.11705456584960827
-2.019223414490906,0.13275852340362593
-1.901792766911551,0.14930071776527365
-1.7744557891931696,0.169575709326387
-1.6555798275248494,0.19098128738814957
-1.5390424331768944,0.21458648397526892
-1.4125987086899128,0.24350964955308652
-1.2946160002529923,0.274003061238555
-1.166726961677045,0.3113844484200199
-1.041176490421463,0.3530390904286975
-0.9240870352159424,0.39689360360208314
-0.797091249871395,0.4506378524911401
-0.6785564805769089,0.5073488319193618
-0.550115381143396,0.5768832450919463
-0.42401284903024833,0.6544154732506263
-0.30637133296716196,0.7361132255909382
-0.1788234867650489,0.8362534961801094
-0.05973665661299701,0.9420125737047114
0.05701160621868963,1.0586680974576557
0.18366619918940297,1.2016146561988441
0.3018597761100551,1.3523715786097925
0.42995968316973393,1.5371955474469776
0.5557210229090475,1.7431974170340956
0.6730213465982998,1.9601506775689836
0.6920854390428834,2.

==> figures/explog.csv <==
xval yval1 yval2
0.000000000000000000e+00 1.750897616147994995e-01 1.272730976343154907e-01
1.000000000000000000e+02 1.304153166711330414e-02 1.363305002450942993e-01
2.000000000000000000e+02 1.019255537539720535e-02 1.851882934570312500e-01
3.000000000000000000e+02 6.538274232298135757e-03 1.580576151609420776e-01
4.000000000000000000e+02 5.661369767040014267e-03 1.200705766677856445e-01
5.000000000000000000e+02 6.712243426591157913e-03 1.645456403493881226e-01
6.000000000000000000e+02 8.599287830293178558e-03 2.074372321367263794e-01
7.000000000000000000e+02 5.148118827491998672e-03 1.414505094289779663e-01
8.000000000000000000e+02 8.348128758370876312e-03 1.222314685583114624e-01
9.000000000000000000e+02 5.466105882078409195e-03 1.151707544922828674e-01
1.000000000000000000e+03 9.310934692621231079e-03 1.066004186868667603e-01
1.100000000000000000e+03 7.583537604659795761e-03 1.488977223634719849e-01
1.200000000000000000e+03 5.547186359763145447e-03 1.383588165044784546e-01
1.300000000000000000e+03 5.713219288736581802e-03 9.877370297908782959e-02
1.400000000000000000e+03 3.500784048810601234e-03 1.397882252931594849e-01
1.500000000000000000e+03 4.181898199021816254e-03 1.436979770660400391e-01
1.600000000000000000e+03 3.876124275848269463e-03 1.207436844706535339e-01
1.700000000000000000e+03 4.335643723607063293e-03 1.462986171245574951e-01
1.800000000000000000e+03 5.504473578184843063e-03 8.837044984102249146e-02
1.900000000000000000e+03 3.435143735259771347e-03 9.197796881198883057e-02
2.000000000000000000e+03 2.938373945653438568e-03 9.092777222394943237e-02
2.100000000000000000e+03 3.095213323831558228e-03 8.580327779054641724e-02
2.200000000000000000e+03 2.483284333720803261e-03 8.282017707824707031e-02
2.300000000000000000e+03 3.608403028920292854e-03 7.107438147068023682e-02
2.400000000000000000e+03 3.273794660344719887e-03 7.542268186807632446e-02
2.500000000000000000e+03 3.344447584822773933e-03 7.519154995679855347e-02
2.600000000000000000e+03 3.160006832331418991e-03 9.413760155439376831e-02
2.700000000000000000e+03 2.906205831095576286e-03 9.950672090053558350e-02
2.800000000000000000e+03 2.957005985081195831e-03 7.339189946651458740e-02
2.900000000000000000e+03 2.310744021087884903e-03 7.830458879470825195e-02
3.000000000000000000e+03 2.333293203264474869e-03 9.525961428880691528e-02
3.100000000000000000e+03 2.779267029836773872e-03 7.737370580434799194e-02
3.200000000000000000e+03 2.674530493095517159e-03 6.614816933870315552e-02
3.300000000000000000e+03 7.068254984915256500e-03 6.764681637287139893e-02
3.400000000000000000e+03 2.426176099106669426e-03 7.255445420742034912e-02
3.500000000000000000e+03 2.273191465064883232e-03 7.105325907468795776e-02
3.600000000000000000e+03 5.078124348074197769e-03 6.081933528184890747e-02
3.700000000000000000e+03 1.665748190134763718e-03 8.886884152889251709e-02
3.800000000000000000e+03 2.054783282801508904e-03 9.217391908168792725e-02
3.900000000000000000e+03 2.916348166763782501e-03 7.213575392961502075e-02
4.000000000000000000e+03 1.803087419830262661e-03 7.252673059701919556e-02
4.100000000000000000e+03 2.108178799971938133e-03 8.255546540021896362e-02
4.200000000000000000e+03 1.700754160992801189e-03 7.432938367128372192e-02
4.300000000000000000e+03 2.249548910185694695e-03 8.513784408569335938e-02
4.400000000000000000e+03 4.508533515036106110e-03 9.156571328639984131e-02
4.500000000000000000e+03 1.892417552880942822e-03 7.825534790754318237e-02
4.600000000000000000e+03 1.697841798886656761e-03 6.484167277812957764e-02
4.700000000000000000e+03 1.693888916634023190e-03 7.508294284343719482e-02
4.800000000000000000e+03 2.223300747573375702e-03 1.045636460185050964e-01
4.900000000000000000e+03 2.569389063864946365e-03 5.979238077998161316e-02
5.000000000000000000e+03 1.311001251451671124e-03 6.572357565164566040e-02
5.100000000000000000e+03 1.689907745458185673e-03 6.560296565294265747e-02
5.200000000000000000e+03 1.465661101974546909e-03 7.008589059114456177e-02
5.300000000000000000e+03 1.145708723925054073e-03 6.537885218858718872e-02
5.400000000000000000e+03 1.097977394238114357e-03 6.131212040781974792e-02
5.500000000000000000e+03 2.314004348590970039e-03 5.028978362679481506e-02
5.600000000000000000e+03 1.740808133035898209e-03 6.977964937686920166e-02
5.700000000000000000e+03 1.002770499326288700e-03 6.080389767885208130e-02
5.800000000000000000e+03 1.443657441996037960e-03 4.728285223245620728e-02
5.900000000000000000e+03 3.549793502315878868e-03 4.992550238966941833e-02
6.000000000000000000e+03 1.607844838872551918e-03 5.036731436848640442e-02
6.100000000000000000e+03 1.174607779830694199e-03 5.637039616703987122e-02
6.200000000000000000e+03 9.891651570796966553e-04 5.253056064248085022e-02
6.300000000000000000e+03 8.877890068106353283e-04 5.314001068472862244e-02
6.400000000000000000e+03 1.042666612192988396e-03 5.388501286506652832e-02
6.500000000000000000e+03 1.071945065632462502e-03 5.743065476417541504e-02
6.600000000000000000e+03 7.899447809904813766e-04 5.304331332445144653e-02
6.700000000000000000e+03 9.547077352181077003e-04 5.961313843727111816e-02
6.800000000000000000e+03 1.104436814785003662e-03 5.857508257031440735e-02
6.900000000000000000e+03 9.590785484760999680e-04 6.340041011571884155e-02
7.000000000000000000e+03 1.792302820831537247e-03 6.507944315671920776e-02
7.100000000000000000e+03 8.745381492190063000e-04 6.373672187328338623e-02
7.200000000000000000e+03 7.226149318739771843e-04 6.195827201008796692e-02
7.300000000000000000e+03 7.953718304634094238e-04 6.291581690311431885e-02
7.400000000000000000e+03 1.043721218593418598e-03 7.061741501092910767e-02
7.500000000000000000e+03 1.263374229893088341e-03 6.765759736299514771e-02
7.600000000000000000e+03 6.137523450888693333e-04 6.790921837091445923e-02
7.700000000000000000e+03 8.451594621874392033e-04 7.392273098230361938e-02
7.800000000000000000e+03 6.498063448816537857e-04 7.864185422658920288e-02
7.900000000000000000e+03 2.148304134607315063e-03 8.448141068220138550e-02
8.000000000000000000e+03 1.260200049728155136e-03 8.883751928806304932e-02
8.100000000000000000e+03 6.921958993189036846e-04 9.410216659307479858e-02
8.200000000000000000e+03 6.157135358080267906e-04 8.952407538890838623e-02
8.300000000000000000e+03 6.803168798796832561e-04 9.061150997877120972e-02
8.400000000000000000e+03 5.811421433463692665e-04 9.468495845794677734e-02
8.500000000000000000e+03 2.011601580306887627e-03 6.955905258655548096e-02
8.600000000000000000e+03 8.953308570198714733e-04 8.986026048660278320e-02
8.700000000000000000e+03 7.133952458389103413e-04 8.612857758998870850e-02
8.800000000000000000e+03 1.160742016509175301e-03 7.880355417728424072e-02
8.900000000000000000e+03 9.826676687225699425e-04 8.763305097818374634e-02
9.000000000000000000e+03 9.933856781572103500e-04 8.512274920940399170e-02
9.100000000000000000e+03 9.847972542047500610e-04 9.393592178821563721e-02
9.200000000000000000e+03 6.067610811442136765e-04 7.888512313365936279e-02
9.300000000000000000e+03 5.810470902360975742e-04 9.573014080524444580e-02
9.400000000000000000e+03 1.197226112708449364e-03 7.646547257900238037e-02
9.500000000000000000e+03 5.981551366858184338e-04 9.075428545475006104e-02
9.600000000000000000e+03 1.505115884356200695e-03 9.596588462591171265e-02
9.700000000000000000e+03 5.177177954465150833e-04 9.171702712774276733e-02
9.800000000000000000e+03 7.321186712943017483e-04 8.792935311794281006e-02
9.900000000000000000e+03 6.955896969884634018e-04 9.012166410684585571e-02
1.000000000000000000e+04 6.321967230178415775e-04 9.187490493059158325e-02
1.010000000000000000e+04 3.683122922666370869e-04 8.614761382341384888e-02
1.020000000000000000e+04 1.032066647894680500e-03 9.027647972106933594e-02
1.030000000000000000e+04 5.480786785483360291e-04 8.880610764026641846e-02
1.040000000000000000e+04 4.137847863603383303e-04 8.680748939514160156e-02
1.050000000000000000e+04 1.323720905929803848e-03 6.879525631666183472e-02
1.060000000000000000e+04 2.140977885574102402e-03 7.741595804691314697e-02
1.070000000000000000e+04 6.908451905474066734e-04 8.232324570417404175e-02
1.080000000000000000e+04 6.592619465664029121e-04 7.451768964529037476e-02
1.090000000000000000e+04 7.514290045946836472e-04 8.575129508972167969e-02
1.100000000000000000e+04 7.401494076475501060e-04 9.499751031398773193e-02
1.110000000000000000e+04 3.252281749155372381e-04 8.477326482534408569e-02
1.120000000000000000e+04 5.897529772482812405e-04 9.123069792985916138e-02
1.130000000000000000e+04 7.223093998618423939e-04 7.137132436037063599e-02
1.140000000000000000e+04 1.797086908482015133e-03 6.635387241840362549e-02
1.150000000000000000e+04 2.860260719899088144e-04 7.866923511028289795e-02
1.160000000000000000e+04 4.903082735836505890e-04 7.815718650817871094e-02
1.170000000000000000e+04 2.864501730073243380e-04 7.634471356868743896e-02
1.180000000000000000e+04 5.465165013447403908e-04 7.663673162460327148e-02
1.190000000000000000e+04 3.630269493442028761e-04 8.505176007747650146e-02
1.200000000000000000e+04 6.147071253508329391e-04 8.531466871500015259e-02
1.210000000000000000e+04 8.685477660037577152e-04 9.393634647130966187e-02
1.220000000000000000e+04 3.228521964047104120e-04 8.480339497327804565e-02
1.230000000000000000e+04 4.049377166666090488e-04 7.824807614088058472e-02
1.240000000000000000e+04 4.998515360057353973e-04 8.401339501142501831e-02
1.250000000000000000e+04 6.693467148579657078e-04 8.438093215227127075e-02
1.260000000000000000e+04 2.783043019007891417e-04 7.967156916856765747e-02
1.270000000000000000e+04 4.164008132647722960e-04 8.407872915267944336e-02
1.280000000000000000e+04 2.824907714966684580e-04 7.571753114461898804e-02
1.290000000000000000e+04 2.793478197418153286e-04 7.999800890684127808e-02
1.300000000000000000e+04 3.285794227849692106e-04 8.821875602006912231e-02
1.310000000000000000e+04 7.699990528635680676e-04 9.081505239009857178e-02
1.320000000000000000e+04 3.379129921086132526e-04 8.526586741209030151e-02
1.330000000000000000e+04 6.916256388649344444e-04 9.051171690225601196e-02
1.340000000000000000e+04 2.265760849695652723e-04 8.319800347089767456e-02
1.350000000000000000e+04 1.128862495534121990e-03 8.827488869428634644e-02
1.360000000000000000e+04 3.012441447935998440e-04 7.966244220733642578e-02
1.370000000000000000e+04 3.317632654216140509e-04 7.460626214742660522e-02
1.380000000000000000e+04 2.254764258395880461e-04 8.196353167295455933e-02
1.390000000000000000e+04 3.161854110658168793e-04 8.587043732404708862e-02
1.400000000000000000e+04 6.938936421647667885e-04 7.481571286916732788e-02
1.410000000000000000e+04 7.172991172410547733e-04 9.111913293600082397e-02
1.420000000000000000e+04 8.952885400503873825e-04 6.920658797025680542e-02
1.430000000000000000e+04 2.582942543085664511e-04 8.403497189283370972e-02
1.440000000000000000e+04 7.028191466815769672e-04 8.618377894163131714e-02
1.450000000000000000e+04 7.369754603132605553e-04 8.543818444013595581e-02
1.460000000000000000e+04 4.525893891695886850e-04 7.937344163656234741e-02
1.470000000000000000e+04 9.719743975438177586e-04 8.831720799207687378e-02
1.480000000000000000e+04 6.171459681354463100e-04 8.174413442611694336e-02
1.490000000000000000e+04 6.012237863615155220e-04 7.018046826124191284e-02
1.500000000000000000e+04 2.544683811720460653e-04 8.190461248159408569e-02
1.510000000000000000e+04 1.724569592624902725e-04 8.356191962957382202e-02
1.520000000000000000e+04 1.666527678025886416e-04 8.351105451583862305e-02
1.530000000000000000e+04 1.637934910831972957e-04 8.347224444150924683e-02
1.540000000000000000e+04 1.615983928786590695e-04 8.339218050241470337e-02
1.550000000000000000e+04 1.599088573129847646e-04 8.316216617822647095e-02
1.560000000000000000e+04 1.580842072144150734e-04 8.301043510437011719e-02
1.570000000000000000e+04 1.564485137350857258e-04 8.282587677240371704e-02
1.580000000000000000e+04 1.448999391868710518e-04 8.105137199163436890e-02
1.590000000000000000e+04 1.431751734344288707e-04 8.003997057676315308e-02
1.600000000000000000e+04 1.429458352504298091e-04 7.999432086944580078e-02
1.610000000000000000e+04 1.413177960785105824e-04 7.932900637388229370e-02
1.620000000000000000e+04 1.407000963808968663e-04 7.898979634046554565e-02
1.630000000000000000e+04 1.393142592860385776e-04 7.842041552066802979e-02
1.640000000000000000e+04 1.386986841680482030e-04 7.809467613697052002e-02
1.650000000000000000e+04 1.381111942464485765e-04 7.774184644222259521e-02
1.660000000000000000e+04 1.376093132421374321e-04 7.748712599277496338e-02
1.670000000000000000e+04 1.374437706544995308e-04 7.725475728511810303e-02
1.680000000000000000e+04 1.368510711472481489e-04 7.694042474031448364e-02
1.690000000000000000e+04 1.363441406283527613e-04 7.667482644319534302e-02
1.700000000000000000e+04 1.358528388664126396e-04 7.629976421594619751e-02
1.710000000000000000e+04 1.350521633867174387e-04 7.607609778642654419e-02
1.720000000000000000e+04 1.346380304312333465e-04 7.585128396749496460e-02
1.730000000000000000e+04 1.342744799330830574e-04 7.564458996057510376e-02
1.740000000000000000e+04 1.336961722699925303e-04 7.544847577810287476e-02
1.750000000000000000e+04 1.331739476881921291e-04 7.525835186243057251e-02
1.760000000000000000e+04 1.324971090070903301e-04 7.507365196943283081e-02
1.770000000000000000e+04 1.322606112807989120e-04 7.496769726276397705e-02
1.780000000000000000e+04 1.318802242167294025e-04 7.483645528554916382e-02
1.790000000000000000e+04 1.316000270890071988e-04 7.472038269042968750e-02
1.800000000000000000e+04 1.312479580519720912e-04 7.457387447357177734e-02
1.810000000000000000e+04 1.310038205701857805e-04 7.446803152561187744e-02
1.820000000000000000e+04 1.309127401327714324e-04 7.437928766012191772e-02
1.830000000000000000e+04 1.302823511650785804e-04 7.422191649675369263e-02
1.840000000000000000e+04 1.300046860706061125e-04 7.411073893308639526e-02
1.850000000000000000e+04 1.296184054808691144e-04 7.398434728384017944e-02
1.860000000000000000e+04 1.292768138227984309e-04 7.389654219150543213e-02
1.870000000000000000e+04 1.289224455831572413e-04 7.378108054399490356e-02
1.880000000000000000e+04 1.288607454625889659e-04 7.366870343685150146e-02
1.890000000000000000e+04 1.284723985008895397e-04 7.357136160135269165e-02
1.900000000000000000e+04 1.280790020246058702e-04 7.340427488088607788e-02
1.910000000000000000e+04 1.277512637898325920e-04 7.328678667545318604e-02
1.920000000000000000e+04 1.274933019885793328e-04 7.319668680429458618e-02
1.930000000000000000e+04 1.271319779334589839e-04 7.301907986402511597e-02
1.940000000000000000e+04 1.267476764041930437e-04 7.294261455535888672e-02
1.950000000000000000e+04 1.263671001652255654e-04 7.273666560649871826e-02
1.960000000000000000e+04 1.262599107576534152e-04 7.264734059572219849e-02
1.970000000000000000e+04 1.259080891031771898e-04 7.259862124919891357e-02
1.980000000000000000e+04 1.254231756320223212e-04 7.241819798946380615e-02
1.990000000000000000e+04 1.251957291970029473e-04 7.224719226360321045e-02
2.000000000000000000e+04 1.248545304406434298e-04 7.219158858060836792e-02
2.010000000000000000e+04 1.245759922312572598e-04 7.200331240892410278e-02
2.020000000000000000e+04 1.242472644662484527e-04 7.186063379049301147e-02
2.030000000000000000e+04 1.241935824509710073e-04 7.179874181747436523e-02
2.040000000000000000e+04 1.235702075064182281e-04 7.150794565677642822e-02
2.050000000000000000e+04 1.233660441357642412e-04 7.139704376459121704e-02
2.060000000000000000e+04 1.236054959008470178e-04 7.117109745740890503e-02
2.070000000000000000e+04 1.225988671649247408e-04 7.093044370412826538e-02
2.080000000000000000e+04 1.221740531036630273e-04 7.070811837911605835e-02
2.090000000000000000e+04 1.218231191160157323e-04 7.046102732419967651e-02
2.100000000000000000e+04 1.216050295624881983e-04 7.032012939453125000e-02
2.110000000000000000e+04 1.212761053466238081e-04 7.016759365797042847e-02
2.120000000000000000e+04 1.209388938150368631e-04 6.989345699548721313e-02
2.130000000000000000e+04 1.208724497701041400e-04 6.979431957006454468e-02
2.140000000000000000e+04 1.203268984681926668e-04 6.956242769956588745e-02
2.150000000000000000e+04 1.211325579788535833e-04 6.941942125558853149e-02
2.160000000000000000e+04 1.203498904942534864e-04 6.923858076333999634e-02
2.170000000000000000e+04 1.190702678286470473e-04 6.900691986083984375e-02
2.180000000000000000e+04 1.197157325805164874e-04 6.883304566144943237e-02
2.190000000000000000e+04 1.184858920169062912e-04 6.873323768377304077e-02
2.200000000000000000e+04 1.192631461890414357e-04 6.863126158714294434e-02
2.210000000000000000e+04 1.179255777969956398e-04 6.843847036361694336e-02
2.220000000000000000e+04 1.175577854155562818e-04 6.828931719064712524e-02
2.230000000000000000e+04 1.172853153548203409e-04 6.816514581441879272e-02
2.240000000000000000e+04 1.170445757452398539e-04 6.809685379266738892e-02
2.250000000000000000e+04 1.171505500678904355e-04 6.790749728679656982e-02
2.260000000000000000e+04 1.179277023766189814e-04 6.772125512361526489e-02
2.270000000000000000e+04 1.164423083537258208e-04 6.760172545909881592e-02
2.280000000000000000e+04 1.156762373284436762e-04 6.736645847558975220e-02
2.290000000000000000e+04 1.154148048954084516e-04 6.719188392162322998e-02
2.300000000000000000e+04 1.150452299043536186e-04 6.703267246484756470e-02
2.310000000000000000e+04 1.160099782282486558e-04 6.684313714504241943e-02
2.320000000000000000e+04 1.143911722465418279e-04 6.665115803480148315e-02
2.330000000000000000e+04 1.150250172941014171e-04 6.652557104825973511e-02
2.340000000000000000e+04 1.136137070716358721e-04 6.630700081586837769e-02
2.350000000000000000e+04 1.136266437242738903e-04 6.618010997772216797e-02
2.360000000000000000e+04 1.133824334829114377e-04 6.603050231933593750e-02
2.370000000000000000e+04 1.167060763691551983e-04 6.556742638349533081e-02
2.380000000000000000e+04 1.124516420532017946e-04 6.556534022092819214e-02
2.390000000000000000e+04 1.122212925110943615e-04 6.543292105197906494e-02
2.400000000000000000e+04 1.119264779845252633e-04 6.530795246362686157e-02
2.410000000000000000e+04 1.114888946176506579e-04 6.512300670146942139e-02
2.420000000000000000e+04 1.123177280533127487e-04 6.505671888589859009e-02
2.430000000000000000e+04 1.110356097342446446e-04 6.469465047121047974e-02
2.440000000000000000e+04 1.108715150621719658e-04 6.460964679718017578e-02
2.450000000000000000e+04 1.105128394556231797e-04 6.439978629350662231e-02
2.460000000000000000e+04 1.102131427614949644e-04 6.419938802719116211e-02
2.470000000000000000e+04 1.107758434955030680e-04 6.386859714984893799e-02
2.480000000000000000e+04 1.082063463400118053e-04 6.370317190885543823e-02
2.490000000000000000e+04 1.098084976547397673e-04 6.377168744802474976e-02
2.500000000000000000e+04 1.074842366506345570e-04 6.330511718988418579e-02
2.510000000000000000e+04 1.079349385690875351e-04 6.308997422456741333e-02
2.520000000000000000e+04 1.070542493835091591e-04 6.310068070888519287e-02
2.530000000000000000e+04 1.061506918631494045e-04 6.305450946092605591e-02
2.540000000000000000e+04 1.058613561326637864e-04 6.275767832994461060e-02
2.550000000000000000e+04 1.064437674358487129e-04 6.264371424913406372e-02
2.560000000000000000e+04 1.047900659614242613e-04 6.241504475474357605e-02
2.570000000000000000e+04 1.042774674715474248e-04 6.214264407753944397e-02
2.580000000000000000e+04 1.040883726091124117e-04 6.204208359122276306e-02
2.590000000000000000e+04 1.039252092596143484e-04 6.181076541543006897e-02
2.600000000000000000e+04 1.036497997120022774e-04 6.167544797062873840e-02
2.610000000000000000e+04 1.032552900142036378e-04 6.154241040349006653e-02
2.620000000000000000e+04 1.029522391036152840e-04 6.132312491536140442e-02
2.630000000000000000e+04 1.029407503665424883e-04 6.117486208677291870e-02
2.640000000000000000e+04 1.030645944410935044e-04 6.082823500037193298e-02
2.650000000000000000e+04 1.020537165459245443e-04 6.083206459879875183e-02
2.660000000000000000e+04 1.014080917229875922e-04 6.069157645106315613e-02
2.670000000000000000e+04 1.020411509671248496e-04 6.067543849349021912e-02
2.680000000000000000e+04 1.012359934975393116e-04 6.021030619740486145e-02
2.690000000000000000e+04 1.005242447718046606e-04 6.020487099885940552e-02
2.700000000000000000e+04 1.013461296679452062e-04 6.007309630513191223e-02
2.710000000000000000e+04 1.001858763629570603e-04 5.983948707580566406e-02
2.720000000000000000e+04 9.941876487573608756e-05 5.963967368006706238e-02
2.730000000000000000e+04 9.921668970491737127e-05 5.943990498781204224e-02
2.740000000000000000e+04 9.968824451789259911e-05 5.928156897425651550e-02
2.750000000000000000e+04 9.917602437781170011e-05 5.913759022951126099e-02
2.760000000000000000e+04 9.827010944718495011e-05 5.899768695235252380e-02
2.770000000000000000e+04 9.797626262297853827e-05 5.874660983681678772e-02
2.780000000000000000e+04 9.774191130418330431e-05 5.858313292264938354e-02
2.790000000000000000e+04 9.803195280255749822e-05 5.838062986731529236e-02
2.800000000000000000e+04 9.712566679809242487e-05 5.828410759568214417e-02
2.810000000000000000e+04 9.810066694626584649e-05 5.833738297224044800e-02
2.820000000000000000e+04 9.651903383200988173e-05 5.796589329838752747e-02
2.830000000000000000e+04 9.650152787799015641e-05 5.770039558410644531e-02
2.840000000000000000e+04 9.566288645146414638e-05 5.756356939673423767e-02
2.850000000000000000e+04 9.624884842196479440e-05 5.740857496857643127e-02
2.860000000000000000e+04 9.637364564696326852e-05 5.728197842836380005e-02
2.870000000000000000e+04 9.532640251563861966e-05 5.718582123517990112e-02
2.880000000000000000e+04 9.538484300719574094e-05 5.716305226087570190e-02
2.890000000000000000e+04 9.545713692205026746e-05 5.707645043730735779e-02
2.900000000000000000e+04 9.397100075148046017e-05 5.668110772967338562e-02
2.910000000000000000e+04 9.352617780677974224e-05 5.642106011509895325e-02
2.920000000000000000e+04 9.720453817863017321e-05 5.600457265973091125e-02
2.930000000000000000e+04 9.252974996343255043e-05 5.614722520112991333e-02
2.940000000000000000e+04 9.245066758012399077e-05 5.597651749849319458e-02
2.950000000000000000e+04 9.261820378014817834e-05 5.516574159264564514e-02
2.960000000000000000e+04 9.423096344107761979e-05 5.544844269752502441e-02
2.970000000000000000e+04 9.110598330153152347e-05 5.523588135838508606e-02
2.980000000000000000e+04 9.022882295539602637e-05 5.502092093229293823e-02
2.990000000000000000e+04 9.047072671819478273e-05 5.496688559651374817e-02
3.000000000000000000e+04 9.505280468147248030e-05 5.494056269526481628e-02
3.010000000000000000e+04 9.244708053302019835e-05 5.477270856499671936e-02
3.020000000000000000e+04 9.435001265956088901e-05 5.428666621446609497e-02
3.030000000000000000e+04 8.947495371103286743e-05 5.445099994540214539e-02
3.040000000000000000e+04 8.948470349423587322e-05 5.426468327641487122e-02
3.050000000000000000e+04 8.977486868388950825e-05 5.430336669087409973e-02
3.060000000000000000e+04 8.943917055148631334e-05 5.424975976347923279e-02
3.070000000000000000e+04 8.914857608033344150e-05 5.412374064326286316e-02
3.080000000000000000e+04 8.923936547944322228e-05 5.398466810584068298e-02
3.090000000000000000e+04 8.799378701951354742e-05 5.361893400549888611e-02
3.100000000000000000e+04 8.898030500859022141e-05 5.358388647437095642e-02
3.110000000000000000e+04 9.136668086284771562e-05 5.316963419318199158e-02
3.120000000000000000e+04 8.861706010065972805e-05 5.314749479293823242e-02
3.130000000000000000e+04 8.592863741796463728e-05 5.270575731992721558e-02
3.140000000000000000e+04 8.718406024854630232e-05 5.262000113725662231e-02
3.150000000000000000e+04 9.710275480756536126e-05 5.313036963343620300e-02
3.160000000000000000e+04 8.599319698987528682e-05 5.264290049672126770e-02
3.170000000000000000e+04 8.565554162487387657e-05 5.247247964143753052e-02
3.180000000000000000e+04 8.558876288589090109e-05 5.214275792241096497e-02
3.190000000000000000e+04 8.426121348747983575e-05 5.206620693206787109e-02
3.200000000000000000e+04 8.523527503712102771e-05 5.164206773042678833e-02
3.210000000000000000e+04 8.898608211893588305e-05 5.176079273223876953e-02
3.220000000000000000e+04 8.674558193888515234e-05 5.093257874250411987e-02
3.230000000000000000e+04 8.313207945320755243e-05 5.154824256896972656e-02
3.240000000000000000e+04 8.296049054479226470e-05 5.119676515460014343e-02
3.250000000000000000e+04 9.187711839331313968e-05 5.208477750420570374e-02
3.260000000000000000e+04 8.798557246336713433e-05 5.060882493853569031e-02
3.270000000000000000e+04 8.524579607183113694e-05 5.125126615166664124e-02
3.280000000000000000e+04 8.466899453196674585e-05 5.102324485778808594e-02
3.290000000000000000e+04 8.531657658750191331e-05 5.027193576097488403e-02
3.300000000000000000e+04 8.117192192003130913e-05 5.068882927298545837e-02
3.310000000000000000e+04 8.208789950003847480e-05 5.074509605765342712e-02
3.320000000000000000e+04 8.563693700125440955e-05 5.024269595742225647e-02
3.330000000000000000e+04 8.050151518546044827e-05 5.044468864798545837e-02
3.340000000000000000e+04 8.081473060883581638e-05 5.011698603630065918e-02
3.350000000000000000e+04 7.993798499228432775e-05 5.020207539200782776e-02
3.360000000000000000e+04 8.095507655525580049e-05 5.012531951069831848e-02
3.370000000000000000e+04 9.562483319314196706e-05 5.048792809247970581e-02
3.380000000000000000e+04 8.281801274279132485e-05 4.936894401907920837e-02
3.390000000000000000e+04 8.284234354505315423e-05 4.952223971486091614e-02
3.400000000000000000e+04 8.005947893252596259e-05 4.945188015699386597e-02
3.410000000000000000e+04 8.213210821850225329e-05 4.935294762253761292e-02
3.420000000000000000e+04 8.327492105308920145e-05 4.870307818055152893e-02
3.430000000000000000e+04 8.127061300911009312e-05 4.964873567223548889e-02
3.440000000000000000e+04 8.238273585448041558e-05 4.861817881464958191e-02
3.450000000000000000e+04 8.062786946538835764e-05 4.948575049638748169e-02
3.460000000000000000e+04 7.923941302578896284e-05 4.847684875130653381e-02
3.470000000000000000e+04 7.860628829803317785e-05 4.909419640898704529e-02
3.480000000000000000e+04 7.785598427290096879e-05 4.899374395608901978e-02
3.490000000000000000e+04 7.663389260414987803e-05 4.861081391572952271e-02
3.500000000000000000e+04 7.627355807926505804e-05 4.839607328176498413e-02
3.510000000000000000e+04 8.316088496940210462e-05 4.876222833991050720e-02
3.520000000000000000e+04 7.541881495853886008e-05 4.836878553032875061e-02
3.530000000000000000e+04 8.729863475309684873e-05 4.853139445185661316e-02
3.540000000000000000e+04 7.599942182423546910e-05 4.841143637895584106e-02
3.550000000000000000e+04 7.528404239565134048e-05 4.794835299253463745e-02
3.560000000000000000e+04 8.428885485045611858e-05 4.730129241943359375e-02
3.570000000000000000e+04 7.700994319748133421e-05 4.795640334486961365e-02
3.580000000000000000e+04 8.091686322586610913e-05 4.823180288076400757e-02
3.590000000000000000e+04 7.623572309967130423e-05 4.781517758965492249e-02
3.600000000000000000e+04 7.352956890827044845e-05 4.758185893297195435e-02
3.610000000000000000e+04 7.543354149674996734e-05 4.759315028786659241e-02
3.620000000000000000e+04 8.592825906816869974e-05 4.742176085710525513e-02
3.630000000000000000e+04 7.767309580231085420e-05 4.756727814674377441e-02
3.640000000000000000e+04 7.609138992847874761e-05 4.731855168938636780e-02
3.650000000000000000e+04 7.507579721277579665e-05 4.725072160363197327e-02
3.660000000000000000e+04 7.728920900262892246e-05 4.643935710191726685e-02
3.670000000000000000e+04 7.204303256003186107e-05 4.662600904703140259e-02
3.680000000000000000e+04 7.219025428639724851e-05 4.635415598750114441e-02
3.690000000000000000e+04 7.311828085221350193e-05 4.663065820932388306e-02
3.700000000000000000e+04 7.312750676646828651e-05 4.682281240820884705e-02
3.710000000000000000e+04 7.279409328475594521e-05 4.669664427638053894e-02
3.720000000000000000e+04 7.340561569435521960e-05 4.682877287268638611e-02
3.730000000000000000e+04 7.404093048535287380e-05 4.695802927017211914e-02
3.740000000000000000e+04 7.071712752804160118e-05 4.630730673670768738e-02
3.750000000000000000e+04 6.952742114663124084e-05 4.625015705823898315e-02
3.760000000000000000e+04 7.139433000702410936e-05 4.548842087388038635e-02
3.770000000000000000e+04 6.959960592212155461e-05 4.571542888879776001e-02
3.780000000000000000e+04 7.096755871316418052e-05 4.601513221859931946e-02
3.790000000000000000e+04 7.066834223223850131e-05 4.599120840430259705e-02
3.800000000000000000e+04 7.277874829014763236e-05 4.496768489480018616e-02
3.810000000000000000e+04 7.148584700189530849e-05 4.492399841547012329e-02
3.820000000000000000e+04 7.285086030606180429e-05 4.555293917655944824e-02
3.830000000000000000e+04 7.546952110715210438e-05 4.591045528650283813e-02
3.840000000000000000e+04 7.113143510650843382e-05 4.585131257772445679e-02
3.850000000000000000e+04 6.743218546034768224e-05 4.502344503998756409e-02
3.860000000000000000e+04 6.905593909323215485e-05 4.472631961107254028e-02
3.870000000000000000e+04 6.652710726484656334e-05 4.464186355471611023e-02
3.880000000000000000e+04 6.704829866066575050e-05 4.488991945981979370e-02
3.890000000000000000e+04 6.794612272642552853e-05 4.502465203404426575e-02
3.900000000000000000e+04 6.777284579584375024e-05 4.445613175630569458e-02
3.910000000000000000e+04 6.677254714304581285e-05 4.454055055975914001e-02
3.920000000000000000e+04 6.553897401317954063e-05 4.406586661934852600e-02
3.930000000000000000e+04 6.590022530872374773e-05 4.434510692954063416e-02
3.940000000000000000e+04 6.553328421432524920e-05 4.421432688832283020e-02
3.950000000000000000e+04 6.997627497185021639e-05 4.358205199241638184e-02
3.960000000000000000e+04 6.759809912182390690e-05 4.328413680195808411e-02
3.970000000000000000e+04 6.218681664904579520e-05 4.371955618262290955e-02
3.980000000000000000e+04 6.922645115992054343e-05 4.401161894202232361e-02
3.990000000000000000e+04 6.495168781839311123e-05 4.367757961153984070e-02
4.000000000000000000e+04 6.709273293381556869e-05 4.328318312764167786e-02
4.010000000000000000e+04 6.406540342140942812e-05 4.329182580113410950e-02
4.020000000000000000e+04 6.166559614939615130e-05 4.362834244966506958e-02
4.030000000000000000e+04 6.429683708120137453e-05 4.331576079130172729e-02
4.040000000000000000e+04 6.587928510271012783e-05 4.269034788012504578e-02
4.050000000000000000e+04 6.153359572635963559e-05 4.330357909202575684e-02
4.060000000000000000e+04 6.080479215597733855e-05 4.315995797514915466e-02
4.070000000000000000e+04 6.472863606177270412e-05 4.333255067467689514e-02
4.080000000000000000e+04 6.126835796749219298e-05 4.325126856565475464e-02
4.090000000000000000e+04 5.975737076369114220e-05 4.250320419669151306e-02
4.100000000000000000e+04 6.173110887175425887e-05 4.233000800013542175e-02
4.110000000000000000e+04 5.869846791028976440e-05 4.249745979905128479e-02
4.120000000000000000e+04 6.205927638802677393e-05 4.283468052744865417e-02
4.130000000000000000e+04 5.873827831237576902e-05 4.280046746134757996e-02
4.140000000000000000e+04 5.718114698538556695e-05 4.241532832384109497e-02
4.150000000000000000e+04 6.143764767330139875e-05 4.170230031013488770e-02
4.160000000000000000e+04 5.684301140718162060e-05 4.189573973417282104e-02
4.170000000000000000e+04 6.630187272094190121e-05 4.266332834959030151e-02
4.180000000000000000e+04 5.683138442691415548e-05 4.228056222200393677e-02
4.190000000000000000e+04 6.222322554094716907e-05 4.125458002090454102e-02
4.200000000000000000e+04 5.754287485615350306e-05 4.188213497400283813e-02
4.210000000000000000e+04 6.006655530654825270e-05 4.211354628205299377e-02
4.220000000000000000e+04 5.602372038993053138e-05 4.158715531229972839e-02
4.230000000000000000e+04 5.775906902272254229e-05 4.096422716975212097e-02
4.240000000000000000e+04 5.548528133658692241e-05 4.146511107683181763e-02
4.250000000000000000e+04 5.929983308305963874e-05 4.181863740086555481e-02
4.260000000000000000e+04 5.557082840823568404e-05 4.106026887893676758e-02
4.270000000000000000e+04 5.223344487603753805e-05 4.080856591463088989e-02
4.280000000000000000e+04 5.464239802677184343e-05 4.129882901906967163e-02
4.290000000000000000e+04 5.649033846566453576e-05 4.052871838212013245e-02
4.300000000000000000e+04 5.973615770926699042e-05 4.004526138305664062e-02
4.310000000000000000e+04 5.645419878419488668e-05 4.111082106828689575e-02
4.320000000000000000e+04 5.276261072140187025e-05 4.076370224356651306e-02
4.330000000000000000e+04 5.362329466152004898e-05 4.021906107664108276e-02
4.340000000000000000e+04 5.624044933938421309e-05 4.006261378526687622e-02
4.350000000000000000e+04 5.793697346234694123e-05 4.066579416394233704e-02
4.360000000000000000e+04 5.856605275766924024e-05 4.026205092668533325e-02
4.370000000000000000e+04 5.373245949158445001e-05 3.986365720629692078e-02
4.380000000000000000e+04 5.500304905581288040e-05 4.004669561982154846e-02
4.390000000000000000e+04 5.178757419344037771e-05 3.946338221430778503e-02
4.400000000000000000e+04 4.917291880701668561e-05 4.067554697394371033e-02
4.410000000000000000e+04 4.909320705337449908e-05 4.060760885477066040e-02
4.420000000000000000e+04 4.901895590592175722e-05 4.054845124483108521e-02
4.430000000000000000e+04 4.893576988251879811e-05 4.049528390169143677e-02
4.440000000000000000e+04 4.887844261247664690e-05 4.045816138386726379e-02
4.450000000000000000e+04 4.881325003225356340e-05 4.040986299514770508e-02
4.460000000000000000e+04 4.875082231592386961e-05 4.038282856345176697e-02
4.470000000000000000e+04 4.870529664913192391e-05 4.033896699547767639e-02
4.480000000000000000e+04 4.861554407398216426e-05 4.030916467308998108e-02
4.490000000000000000e+04 4.857740350416861475e-05 4.028990119695663452e-02
4.500000000000000000e+04 4.850870755035430193e-05 4.024429246783256531e-02
4.510000000000000000e+04 4.843849455937743187e-05 4.020205512642860413e-02
4.520000000000000000e+04 4.839886241825297475e-05 4.018829390406608582e-02
4.530000000000000000e+04 4.833644561585970223e-05 4.013619944453239441e-02
4.540000000000000000e+04 4.829098907066509128e-05 4.009495303034782410e-02
4.550000000000000000e+04 4.822437767870724201e-05 4.006562381982803345e-02
4.560000000000000000e+04 4.816915316041558981e-05 4.002618044614791870e-02
4.570000000000000000e+04 4.811855251318775117e-05 3.998902812600135803e-02
4.580000000000000000e+04 4.806879223906435072e-05 3.996277600526809692e-02
4.590000000000000000e+04 4.801709292223677039e-05 3.995606675744056702e-02
4.600000000000000000e+04 4.794448977918364108e-05 3.991298750042915344e-02
4.610000000000000000e+04 4.789504237123765051e-05 3.986939042806625366e-02
4.620000000000000000e+04 4.783321128343231976e-05 3.982775285840034485e-02
4.630000000000000000e+04 4.756394992000423372e-05 3.976340964436531067e-02
4.640000000000000000e+04 4.749448271468281746e-05 3.972013667225837708e-02
4.650000000000000000e+04 4.742382225231267512e-05 3.968175873160362244e-02
4.660000000000000000e+04 4.736714618047699332e-05 3.964309766888618469e-02
4.670000000000000000e+04 4.732437810162082314e-05 3.959305211901664734e-02
4.680000000000000000e+04 4.727080158772878349e-05 3.956144303083419800e-02
4.690000000000000000e+04 4.721555160358548164e-05 3.954836353659629822e-02
4.700000000000000000e+04 4.714952956419438124e-05 3.949277848005294800e-02
4.710000000000000000e+04 4.710484063252806664e-05 3.945351392030715942e-02
4.720000000000000000e+04 4.704488674178719521e-05 3.944977372884750366e-02
4.730000000000000000e+04 4.698885823017917573e-05 3.940696269273757935e-02
4.740000000000000000e+04 4.694438757724128664e-05 3.938784822821617126e-02
4.750000000000000000e+04 4.688933768193237484e-05 3.932398185133934021e-02
4.760000000000000000e+04 4.684444138547405601e-05 3.929183259606361389e-02
4.770000000000000000e+04 4.678610275732353330e-05 3.927456215023994446e-02
4.780000000000000000e+04 4.674241790780797601e-05 3.925472497940063477e-02
4.790000000000000000e+04 4.668617839342914522e-05 3.920834511518478394e-02
4.800000000000000000e+04 4.665359301725402474e-05 3.915641084313392639e-02
4.810000000000000000e+04 4.658705802285112441e-05 3.914274647831916809e-02
4.820000000000000000e+04 4.655111843021586537e-05 3.908256068825721741e-02
4.830000000000000000e+04 4.649889888241887093e-05 3.908576443791389465e-02
4.840000000000000000e+04 4.644041109713725746e-05 3.904529288411140442e-02
4.850000000000000000e+04 4.640691258828155696e-05 3.903027251362800598e-02
4.860000000000000000e+04 4.635285586118698120e-05 3.899135440587997437e-02
4.870000000000000000e+04 4.630758849089033902e-05 3.893074765801429749e-02
4.880000000000000000e+04 4.624783468898385763e-05 3.892246633768081665e-02
4.890000000000000000e+04 4.621073821908794343e-05 3.888406231999397278e-02
4.900000000000000000e+04 4.616449950844980776e-05 3.884508088231086731e-02
4.910000000000000000e+04 4.611226904671639204e-05 3.882481902837753296e-02
4.920000000000000000e+04 4.607822120306082070e-05 3.876852616667747498e-02
4.930000000000000000e+04 4.601899490808136761e-05 3.875854238867759705e-02
4.940000000000000000e+04 4.597386578097939491e-05 3.871059417724609375e-02
4.950000000000000000e+04 4.593380072037689388e-05 3.869908303022384644e-02
4.960000000000000000e+04 4.589459422277286649e-05 3.863589093089103699e-02
4.970000000000000000e+04 4.582632027450017631e-05 3.861944004893302917e-02
4.980000000000000000e+04 4.580038512358441949e-05 3.859975561499595642e-02
4.990000000000000000e+04 4.575921775540336967e-05 3.854226693511009216e-02
5.000000000000000000e+04 4.569576412905007601e-05 3.852334618568420410e-02
5.010000000000000000e+04 4.565775088849477470e-05 3.850484639406204224e-02
5.020000000000000000e+04 4.563240872812457383e-05 3.844676166772842407e-02
5.030000000000000000e+04 4.556778003461658955e-05 3.842818737030029297e-02
5.040000000000000000e+04 4.552634709398262203e-05 3.841130062937736511e-02
5.050000000000000000e+04 4.549285949906334281e-05 3.834968805313110352e-02
5.060000000000000000e+04 4.543569230008870363e-05 3.833245858550071716e-02
5.070000000000000000e+04 4.539989822660572827e-05 3.831252828240394592e-02
5.080000000000000000e+04 4.535555126494728029e-05 3.825392201542854309e-02
5.090000000000000000e+04 4.530222577159292996e-05 3.823085874319076538e-02
5.100000000000000000e+04 4.527397686615586281e-05 3.821578249335289001e-02
5.110000000000000000e+04 4.522402377915568650e-05 3.815662488341331482e-02
5.120000000000000000e+04 4.518173227552324533e-05 3.814464062452316284e-02
5.130000000000000000e+04 4.513699605013243854e-05 3.811783716082572937e-02
5.140000000000000000e+04 4.510062353801913559e-05 3.805920481681823730e-02
5.150000000000000000e+04 4.504536991589702666e-05 3.804123029112815857e-02
5.160000000000000000e+04 4.501824150793254375e-05 3.802157193422317505e-02
5.170000000000000000e+04 4.495967732509598136e-05 3.796233609318733215e-02
5.180000000000000000e+04 4.491899380809627473e-05 3.794819116592407227e-02
5.190000000000000000e+04 4.489473576541058719e-05 3.792854025959968567e-02
5.200000000000000000e+04 4.483608427108265460e-05 3.787083178758621216e-02
5.210000000000000000e+04 4.480075222090817988e-05 3.785505145788192749e-02
5.220000000000000000e+04 4.475828245631419122e-05 3.783200308680534363e-02
5.230000000000000000e+04 4.471130887395702302e-05 3.777411580085754395e-02
5.240000000000000000e+04 4.467097824090160429e-05 3.776541724801063538e-02
5.250000000000000000e+04 4.463981531444005668e-05 3.775437548756599426e-02
5.260000000000000000e+04 4.459443880477920175e-05 3.771142289042472839e-02
5.270000000000000000e+04 4.454681402421556413e-05 3.770409896969795227e-02
5.280000000000000000e+04 4.451716085895895958e-05 3.769013285636901855e-02
5.290000000000000000e+04 4.446789898793213069e-05 3.763627633452415466e-02
5.300000000000000000e+04 4.443752186489291489e-05 3.763808682560920715e-02
5.310000000000000000e+04 4.440024713403545320e-05 3.762739151716232300e-02
5.320000000000000000e+04 4.434850779944099486e-05 3.757252171635627747e-02
5.330000000000000000e+04 4.432689092936925590e-05 3.756842017173767090e-02
5.340000000000000000e+04 4.428240572451613843e-05 3.755395859479904175e-02
5.350000000000000000e+04 4.423945574671961367e-05 3.750967606902122498e-02
5.360000000000000000e+04 4.420871846377849579e-05 3.750740736722946167e-02
5.370000000000000000e+04 4.415505827637389302e-05 3.746744245290756226e-02
5.380000000000000000e+04 4.412644557305611670e-05 3.745222464203834534e-02
5.390000000000000000e+04 4.410489418660290539e-05 3.744873404502868652e-02
5.400000000000000000e+04 4.404148785397410393e-05 3.740199282765388489e-02
5.410000000000000000e+04 4.401057958602905273e-05 3.740949556231498718e-02
5.420000000000000000e+04 4.397617885842919350e-05 3.736575320363044739e-02
5.430000000000000000e+04 4.396192161948420107e-05 3.736518695950508118e-02
5.440000000000000000e+04 4.389511013869196177e-05 3.732758015394210815e-02
5.450000000000000000e+04 4.385015927255153656e-05 3.727887198328971863e-02
5.460000000000000000e+04 4.383382474770769477e-05 3.728940710425376892e-02
5.470000000000000000e+04 4.379428355605341494e-05 3.726128861308097839e-02
5.480000000000000000e+04 4.376704237074591219e-05 3.725590184330940247e-02
5.490000000000000000e+04 4.370224633021280169e-05 3.719460219144821167e-02
5.500000000000000000e+04 4.367050860309973359e-05 3.717286139726638794e-02
5.510000000000000000e+04 4.365099084679968655e-05 3.718464449048042297e-02
5.520000000000000000e+04 4.360980892670340836e-05 3.715628758072853088e-02
5.530000000000000000e+04 4.359549711807630956e-05 3.712321072816848755e-02
5.540000000000000000e+04 4.356094723334535956e-05 3.711802884936332703e-02
5.550000000000000000e+04 4.351028110249899328e-05 3.706846013665199280e-02
5.560000000000000000e+04 4.345514389569871128e-05 3.704831376671791077e-02
5.570000000000000000e+04 4.342445390648208559e-05 3.702900931239128113e-02
5.580000000000000000e+04 4.339919541962444782e-05 3.702495619654655457e-02
5.590000000000000000e+04 4.334809273132123053e-05 3.697979450225830078e-02
5.600000000000000000e+04 4.332261596573516726e-05 3.695743530988693237e-02
5.610000000000000000e+04 4.329722287366166711e-05 3.694279864430427551e-02
5.620000000000000000e+04 4.329745570430532098e-05 3.693496435880661011e-02
5.630000000000000000e+04 4.324303154135122895e-05 3.693110123276710510e-02
5.640000000000000000e+04 4.321899541537277400e-05 3.691086545586585999e-02
5.650000000000000000e+04 4.317719503887929022e-05 3.688758611679077148e-02
5.660000000000000000e+04 4.313558383728377521e-05 3.687230870127677917e-02
5.670000000000000000e+04 4.310367876314558089e-05 3.682663291692733765e-02
5.680000000000000000e+04 4.305695983930490911e-05 3.681726008653640747e-02
5.690000000000000000e+04 4.302138768252916634e-05 3.678684309124946594e-02
5.700000000000000000e+04 4.299087959225289524e-05 3.677589446306228638e-02
5.710000000000000000e+04 4.294456084608100355e-05 3.672712296247482300e-02
5.720000000000000000e+04 4.293033634894527495e-05 3.672244772315025330e-02
5.730000000000000000e+04 4.287752017262391746e-05 3.669228032231330872e-02
5.740000000000000000e+04 4.285627437639050186e-05 3.668862581253051758e-02
5.750000000000000000e+04 4.282667214283719659e-05 3.667394444346427917e-02
5.760000000000000000e+04 4.279868517187424004e-05 3.663838282227516174e-02
5.770000000000000000e+04 4.276020627003163099e-05 3.663516789674758911e-02
5.780000000000000000e+04 4.273485683370381594e-05 3.659445047378540039e-02
5.790000000000000000e+04 4.267678741598501801e-05 3.657404333353042603e-02
5.800000000000000000e+04 4.268081465852446854e-05 3.657400608062744141e-02
5.810000000000000000e+04 4.263093433110043406e-05 3.653467446565628052e-02
5.820000000000000000e+04 4.261558569851331413e-05 3.651982918381690979e-02
5.830000000000000000e+04 4.259582783561199903e-05 3.649931401014328003e-02
5.840000000000000000e+04 4.254154555383138359e-05 3.647701814770698547e-02
5.850000000000000000e+04 4.252163125784136355e-05 3.647181019186973572e-02
5.860000000000000000e+04 4.248326149536296725e-05 3.643983229994773865e-02
5.870000000000000000e+04 4.244318915880285203e-05 3.642149642109870911e-02
5.880000000000000000e+04 4.240827911416999996e-05 3.639244288206100464e-02
5.890000000000000000e+04 4.235974120092578232e-05 3.637189790606498718e-02
5.900000000000000000e+04 4.234072912367992103e-05 3.635136038064956665e-02
5.910000000000000000e+04 4.230999547871761024e-05 3.635533899068832397e-02
5.920000000000000000e+04 4.228662146488204598e-05 3.632954880595207214e-02
5.930000000000000000e+04 4.225493830745108426e-05 3.628822043538093567e-02
5.940000000000000000e+04 4.223633004585281014e-05 3.628384694457054138e-02
5.950000000000000000e+04 4.217884634272195399e-05 3.625798225402832031e-02
5.960000000000000000e+04 4.216653178445994854e-05 3.624092787504196167e-02
5.970000000000000000e+04 4.211569466860964894e-05 3.619968146085739136e-02
5.980000000000000000e+04 4.210474799037910998e-05 3.619166836142539978e-02
5.990000000000000000e+04 4.207285383017733693e-05 3.618076816201210022e-02
6.000000000000000000e+04 4.203083881293423474e-05 3.615041822195053101e-02
6.010000000000000000e+04 4.202381023787893355e-05 3.616466373205184937e-02
6.020000000000000000e+04 4.196174268145114183e-05 3.611544147133827209e-02
6.030000000000000000e+04 4.195782094029709697e-05 3.607232496142387390e-02
6.040000000000000000e+04 4.192975393380038440e-05 3.608434647321701050e-02
6.050000000000000000e+04 4.187605736660771072e-05 3.604151681065559387e-02
6.060000000000000000e+04 4.187704689684323967e-05 3.599105030298233032e-02
6.070000000000000000e+04 4.199495015200227499e-05 3.612240031361579895e-02
6.080000000000000000e+04 4.184458521194756031e-05 3.593262284994125366e-02
6.090000000000000000e+04 4.179089592071250081e-05 3.593217581510543823e-02
6.100000000000000000e+04 4.179174356977455318e-05 3.592341393232345581e-02
6.110000000000000000e+04 4.175247522653080523e-05 3.589738532900810242e-02
6.120000000000000000e+04 4.172068656771443784e-05 3.587850555777549744e-02
6.130000000000000000e+04 4.170601096120662987e-05 3.586420044302940369e-02
6.140000000000000000e+04 4.166669896221719682e-05 3.584474697709083557e-02
6.150000000000000000e+04 4.163295307080261409e-05 3.583214432001113892e-02
6.160000000000000000e+04 4.162027107668109238e-05 3.580882400274276733e-02
6.170000000000000000e+04 4.158795127295888960e-05 3.579599037766456604e-02
6.180000000000000000e+04 4.156108116148971021e-05 3.577568382024765015e-02
6.190000000000000000e+04 4.154190173721872270e-05 3.576058521866798401e-02
6.200000000000000000e+04 4.151058601564727724e-05 3.573777899146080017e-02
6.210000000000000000e+04 4.148231164435856044e-05 3.572373464703559875e-02
6.220000000000000000e+04 4.145766069996170700e-05 3.570804744958877563e-02
6.230000000000000000e+04 4.142387479078024626e-05 3.569265827536582947e-02
6.240000000000000000e+04 4.140203964198008180e-05 3.567035496234893799e-02
6.250000000000000000e+04 4.137705764151178300e-05 3.565948829054832458e-02
6.260000000000000000e+04 4.137069117859937251e-05 3.565152734518051147e-02
6.270000000000000000e+04 4.133665061090141535e-05 3.562774881720542908e-02
6.280000000000000000e+04 4.129813896724954247e-05 3.560487926006317139e-02
6.290000000000000000e+04 4.127696956857107580e-05 3.559276461601257324e-02
6.300000000000000000e+04 4.124767656321637332e-05 3.557457774877548218e-02
6.310000000000000000e+04 4.122625250602141023e-05 3.555522486567497253e-02
6.320000000000000000e+04 4.119213917874731123e-05 3.553676977753639221e-02
6.330000000000000000e+04 4.115911724511533976e-05 3.558346256613731384e-02
6.340000000000000000e+04 4.120059747947379947e-05 3.563609719276428223e-02
6.350000000000000000e+04 4.109612928004935384e-05 3.554975241422653198e-02
6.360000000000000000e+04 4.105955667910166085e-05 3.552466258406639099e-02
6.370000000000000000e+04 4.104331310372799635e-05 3.549744933843612671e-02
6.380000000000000000e+04 4.102064121980220079e-05 3.550099581480026245e-02
6.390000000000000000e+04 4.098726276424713433e-05 3.547928109765052795e-02
6.400000000000000000e+04 4.093729512533172965e-05 3.547712415456771851e-02
6.410000000000000000e+04 4.091290975338779390e-05 3.544480353593826294e-02
6.420000000000000000e+04 4.087928027729503810e-05 3.542699664831161499e-02
6.430000000000000000e+04 4.090102447662502527e-05 3.538852930068969727e-02
6.440000000000000000e+04 4.082694431417621672e-05 3.539771959185600281e-02
6.450000000000000000e+04 4.082054147147573531e-05 3.537674620747566223e-02
6.460000000000000000e+04 4.082517261849716306e-05 3.537222370505332947e-02
6.470000000000000000e+04 4.077534686075523496e-05 3.534049913287162781e-02
6.480000000000000000e+04 4.072997035109438002e-05 3.532624989748001099e-02
6.490000000000000000e+04 4.073847594554536045e-05 3.531727939844131470e-02
6.500000000000000000e+04 4.066851033712737262e-05 3.528528288006782532e-02
6.510000000000000000e+04 4.069044007337652147e-05 3.528733551502227783e-02
6.520000000000000000e+04 4.061564686708152294e-05 3.525045141577720642e-02
6.530000000000000000e+04 4.061945583089254797e-05 3.522875532507896423e-02
6.540000000000000000e+04 4.061687650391831994e-05 3.523381426930427551e-02
6.550000000000000000e+04 4.055456884088926017e-05 3.518288582563400269e-02
6.560000000000000000e+04 4.051677387906238437e-05 3.517716005444526672e-02
6.570000000000000000e+04 4.055186946061439812e-05 3.515413776040077209e-02
6.580000000000000000e+04 4.048119808430783451e-05 3.513717651367187500e-02
6.590000000000000000e+04 4.046622052555903792e-05 3.511974960565567017e-02
6.600000000000000000e+04 4.044059096486307681e-05 3.509972989559173584e-02
6.610000000000000000e+04 4.040613202960230410e-05 3.508372232317924500e-02
6.620000000000000000e+04 4.036374957649968565e-05 3.507042303681373596e-02
6.630000000000000000e+04 4.036778409499675035e-05 3.504920005798339844e-02
6.640000000000000000e+04 4.033721052110195160e-05 3.503141552209854126e-02
6.650000000000000000e+04 4.028252442367374897e-05 3.501393646001815796e-02
6.660000000000000000e+04 4.027895920444279909e-05 3.498758003115653992e-02
6.670000000000000000e+04 4.025160887977108359e-05 3.498012572526931763e-02
6.680000000000000000e+04 4.022109351353719831e-05 3.495440632104873657e-02
6.690000000000000000e+04 4.020872802357189357e-05 3.494196012616157532e-02
6.700000000000000000e+04 4.018421896034851670e-05 3.492537513375282288e-02
6.710000000000000000e+04 4.012524368590675294e-05 3.490069508552551270e-02
6.720000000000000000e+04 4.013210491393692791e-05 3.488743677735328674e-02
6.730000000000000000e+04 4.012425415567122400e-05 3.486606851220130920e-02
6.740000000000000000e+04 4.008961332147009671e-05 3.485545143485069275e-02
6.750000000000000000e+04 4.004250149591825902e-05 3.482636064291000366e-02
6.760000000000000000e+04 4.002286004833877087e-05 3.480721265077590942e-02
6.770000000000000000e+04 4.000331682618707418e-05 3.479166701436042786e-02
6.780000000000000000e+04 3.999600812676362693e-05 3.479876741766929626e-02
6.790000000000000000e+04 3.996216400992125273e-05 3.476453199982643127e-02
6.800000000000000000e+04 3.991701669292524457e-05 3.472865000367164612e-02
6.810000000000000000e+04 3.992500933236442506e-05 3.471748903393745422e-02
6.820000000000000000e+04 3.987785385106690228e-05 3.470220789313316345e-02
6.830000000000000000e+04 3.985076182289049029e-05 3.467251732945442200e-02
6.840000000000000000e+04 3.982069756602868438e-05 3.467486426234245300e-02
6.850000000000000000e+04 3.980346446041949093e-05 3.465147688984870911e-02
6.860000000000000000e+04 3.976914740633219481e-05 3.463177755475044250e-02
6.870000000000000000e+04 3.974299033870920539e-05 3.459599614143371582e-02
6.880000000000000000e+04 3.972915874328464270e-05 3.459696099162101746e-02
6.890000000000000000e+04 3.968398232245817780e-05 3.457855805754661560e-02
6.900000000000000000e+04 3.968320743297226727e-05 3.455221280455589294e-02
6.910000000000000000e+04 3.968335295212455094e-05 3.457149863243103027e-02
6.920000000000000000e+04 3.964453571825288236e-05 3.452989086508750916e-02
6.930000000000000000e+04 3.961420225095935166e-05 3.451016172766685486e-02
6.940000000000000000e+04 3.956115688197314739e-05 3.449425846338272095e-02
6.950000000000000000e+04 3.953225314035080373e-05 3.447244316339492798e-02
6.960000000000000000e+04 3.951136386604048312e-05 3.445691615343093872e-02
6.970000000000000000e+04 3.948555604438297451e-05 3.443184867501258850e-02
6.980000000000000000e+04 3.948284575017169118e-05 3.441798314452171326e-02
6.990000000000000000e+04 3.946868673665449023e-05 3.441977500915527344e-02
7.000000000000000000e+04 3.943123010685667396e-05 3.437831625342369080e-02
7.010000000000000000e+04 3.943703632103279233e-05 3.436021879315376282e-02
7.020000000000000000e+04 3.937295696232467890e-05 3.434473648667335510e-02
7.030000000000000000e+04 3.938163717975839972e-05 3.435025736689567566e-02
7.040000000000000000e+04 3.936852590413764119e-05 3.430152684450149536e-02
7.050000000000000000e+04 3.931996252504177392e-05 3.429234027862548828e-02
7.060000000000000000e+04 3.933538027922622859e-05 3.427622467279434204e-02
7.070000000000000000e+04 3.927848956664092839e-05 3.426458686590194702e-02
7.080000000000000000e+04 3.928040678147226572e-05 3.424037247896194458e-02
7.090000000000000000e+04 3.923750773537904024e-05 3.423937037587165833e-02
7.100000000000000000e+04 3.919940718333236873e-05 3.420974686741828918e-02
7.110000000000000000e+04 3.920157905668020248e-05 3.418779745697975159e-02
7.120000000000000000e+04 3.914473199984058738e-05 3.416656702756881714e-02
7.130000000000000000e+04 3.913572436431422830e-05 3.417624905705451965e-02
7.140000000000000000e+04 3.910652594640851021e-05 3.414082527160644531e-02
7.150000000000000000e+04 3.908173675881698728e-05 3.412125259637832642e-02
7.160000000000000000e+04 3.903920514858327806e-05 3.411078825592994690e-02
7.170000000000000000e+04 3.902321986970491707e-05 3.409277647733688354e-02
7.180000000000000000e+04 3.900182127836160362e-05 3.407618403434753418e-02
7.190000000000000000e+04 3.898628710885532200e-05 3.406505286693572998e-02
7.200000000000000000e+04 3.896404814440757036e-05 3.404600173234939575e-02
7.210000000000000000e+04 3.894450856023468077e-05 3.403263166546821594e-02
7.220000000000000000e+04 3.891041342285461724e-05 3.400511294603347778e-02
7.230000000000000000e+04 3.888633000315167010e-05 3.399023786187171936e-02
7.240000000000000000e+04 3.886136255459859967e-05 3.397057205438613892e-02
7.250000000000000000e+04 3.883834506268613040e-05 3.395769372582435608e-02
7.260000000000000000e+04 3.881241354974918067e-05 3.393656760454177856e-02
7.270000000000000000e+04 3.880717122228816152e-05 3.392724320292472839e-02
7.280000000000000000e+04 3.878724237438291311e-05 3.390843793749809265e-02
7.290000000000000000e+04 3.875504262396134436e-05 3.388848528265953064e-02
7.300000000000000000e+04 3.873006789945065975e-05 3.386675566434860229e-02
7.310000000000000000e+04 3.870620275847613811e-05 3.385929018259048462e-02
7.320000000000000000e+04 3.868084240821190178e-05 3.383574634790420532e-02
7.330000000000000000e+04 3.867100895149633288e-05 3.382559865713119507e-02
7.340000000000000000e+04 3.864526297547854483e-05 3.380428254604339600e-02
7.350000000000000000e+04 3.862298399326391518e-05 3.378768637776374817e-02
7.360000000000000000e+04 3.859905700664967299e-05 3.376841545104980469e-02
7.370000000000000000e+04 3.857101546600461006e-05 3.375611081719398499e-02
7.380000000000000000e+04 3.855944305541925132e-05 3.373841568827629089e-02
7.390000000000000000e+04 3.853216549032367766e-05 3.372228890657424927e-02
7.400000000000000000e+04 3.850857683573849499e-05 3.370168805122375488e-02
7.410000000000000000e+04 3.848301639663986862e-05 3.369086980819702148e-02
7.420000000000000000e+04 3.847300104098394513e-05 3.366710990667343140e-02
7.430000000000000000e+04 3.846478284685872495e-05 3.365313261747360229e-02
7.440000000000000000e+04 3.844780439976602793e-05 3.365072607994079590e-02
7.450000000000000000e+04 3.838802149402908981e-05 3.362155705690383911e-02
7.460000000000000000e+04 3.838281918433494866e-05 3.360722213983535767e-02
7.470000000000000000e+04 3.837513577309437096e-05 3.358780220150947571e-02
7.480000000000000000e+04 3.834187009488232434e-05 3.356225043535232544e-02
7.490000000000000000e+04 3.831762296613305807e-05 3.356298431754112244e-02
7.500000000000000000e+04 3.830250352621078491e-05 3.353195637464523315e-02
7.510000000000000000e+04 3.826637475867755711e-05 3.352764621376991272e-02
7.520000000000000000e+04 3.826861211564391851e-05 3.350573033094406128e-02
7.530000000000000000e+04 3.824584200629033148e-05 3.348896279931068420e-02
7.540000000000000000e+04 3.819041376118548214e-05 3.346478566527366638e-02
7.550000000000000000e+04 3.820730853476561606e-05 3.345695137977600098e-02
7.560000000000000000e+04 3.817479228018783033e-05 3.344622626900672913e-02
7.570000000000000000e+04 3.813359580817632377e-05 3.342672809958457947e-02
7.580000000000000000e+04 3.811053829849697649e-05 3.340003639459609985e-02
7.590000000000000000e+04 3.810634007095359266e-05 3.338212147355079651e-02
7.600000000000000000e+04 3.811292845057323575e-05 3.339060395956039429e-02
7.610000000000000000e+04 3.807068787864409387e-05 3.336400538682937622e-02
7.620000000000000000e+04 3.802477658609859645e-05 3.333767503499984741e-02
7.630000000000000000e+04 3.804007064900361001e-05 3.333568945527076721e-02
7.640000000000000000e+04 3.797678800765424967e-05 3.329797089099884033e-02
7.650000000000000000e+04 3.795506199821829796e-05 3.326448053121566772e-02
7.660000000000000000e+04 3.793543510255403817e-05 3.324798122048377991e-02
7.670000000000000000e+04 3.789326729020103812e-05 3.319986909627914429e-02
7.680000000000000000e+04 3.789073889493010938e-05 3.318587690591812134e-02
7.690000000000000000e+04 3.789486800087615848e-05 3.316341713070869446e-02
7.700000000000000000e+04 3.784719228860922158e-05 3.317537158727645874e-02
7.710000000000000000e+04 3.780020415433682501e-05 3.313196823000907898e-02
7.720000000000000000e+04 3.777493475354276597e-05 3.311671689152717590e-02
7.730000000000000000e+04 3.777698657358996570e-05 3.312611207365989685e-02
7.740000000000000000e+04 3.776102312258444726e-05 3.307695314288139343e-02
7.750000000000000000e+04 3.771566480281762779e-05 3.308704867959022522e-02
7.760000000000000000e+04 3.768796887015923858e-05 3.305326402187347412e-02
7.770000000000000000e+04 3.764417851925827563e-05 3.304064646363258362e-02
7.780000000000000000e+04 3.761558400583453476e-05 3.301686048507690430e-02
7.790000000000000000e+04 3.760605613933876157e-05 3.300867229700088501e-02
7.800000000000000000e+04 3.758542879950255156e-05 3.299353271722793579e-02
7.810000000000000000e+04 3.755310899578034878e-05 3.297038003802299500e-02
7.820000000000000000e+04 3.754355202545411885e-05 3.295877948403358459e-02
7.830000000000000000e+04 3.751870463020168245e-05 3.294323757290840149e-02
7.840000000000000000e+04 3.748828385141678154e-05 3.292334452271461487e-02
7.850000000000000000e+04 3.747972004930488765e-05 3.291336447000503540e-02
7.860000000000000000e+04 3.745205322047695518e-05 3.289953991770744324e-02
7.870000000000000000e+04 3.744292189367115498e-05 3.287965431809425354e-02
7.880000000000000000e+04 3.743705747183412313e-05 3.287819400429725647e-02
7.890000000000000000e+04 3.737078077392652631e-05 3.284353762865066528e-02
7.900000000000000000e+04 3.739536259672604501e-05 3.283121064305305481e-02
7.910000000000000000e+04 3.736982762347906828e-05 3.279587626457214355e-02
7.920000000000000000e+04 3.734644997166469693e-05 3.279881551861763000e-02
7.930000000000000000e+04 3.729177115019410849e-05 3.278163075447082520e-02
7.940000000000000000e+04 3.729125455720350146e-05 3.275650367140769958e-02
7.950000000000000000e+04 3.728333467734046280e-05 3.276243433356285095e-02
7.960000000000000000e+04 3.724804992089048028e-05 3.273452445864677429e-02
7.970000000000000000e+04 3.723626286955550313e-05 3.272971883416175842e-02
7.980000000000000000e+04 3.718643347383476794e-05 3.270486369729042053e-02
7.990000000000000000e+04 3.717390791280195117e-05 3.269412741065025330e-02
8.000000000000000000e+04 3.716891660587862134e-05 3.268830105662345886e-02
8.010000000000000000e+04 3.715324055519886315e-05 3.266097232699394226e-02
8.020000000000000000e+04 3.713319892995059490e-05 3.266455978155136108e-02
8.030000000000000000e+04 3.710415330715477467e-05 3.261847048997879028e-02
8.040000000000000000e+04 3.705782000906765461e-05 3.260475397109985352e-02
8.050000000000000000e+04 3.706361530930735171e-05 3.259982541203498840e-02
8.060000000000000000e+04 3.704495975398458540e-05 3.257778659462928772e-02
8.070000000000000000e+04 3.700099841807968915e-05 3.256566822528839111e-02
8.080000000000000000e+04 3.699964145198464394e-05 3.256774693727493286e-02
8.090000000000000000e+04 3.695681516546756029e-05 3.253066912293434143e-02
8.100000000000000000e+04 3.695782652357593179e-05 3.251049667596817017e-02
8.110000000000000000e+04 3.693887992994859815e-05 3.251532837748527527e-02
8.120000000000000000e+04 3.689301229314878583e-05 3.248613700270652771e-02
8.130000000000000000e+04 3.689568256959319115e-05 3.246127814054489136e-02
8.140000000000000000e+04 3.688519791467115283e-05 3.246428817510604858e-02
8.150000000000000000e+04 3.686199488583952188e-05 3.244535997509956360e-02
8.160000000000000000e+04 3.681819725898094475e-05 3.242680802941322327e-02
8.170000000000000000e+04 3.678833672893233597e-05 3.240406140685081482e-02
8.180000000000000000e+04 3.677593485917896032e-05 3.239325806498527527e-02
8.190000000000000000e+04 3.674657273222692311e-05 3.237498179078102112e-02
8.200000000000000000e+04 3.673066021292470396e-05 3.235673531889915466e-02
8.210000000000000000e+04 3.670924706966616213e-05 3.234201669692993164e-02
8.220000000000000000e+04 3.669254874694161117e-05 3.232159838080406189e-02
8.230000000000000000e+04 3.670439036795869470e-05 3.231636434793472290e-02
8.240000000000000000e+04 3.665010808617807925e-05 3.230044990777969360e-02
8.250000000000000000e+04 3.665436088340356946e-05 3.224917873740196228e-02
8.260000000000000000e+04 3.660581205622293055e-05 3.225260600447654724e-02
8.270000000000000000e+04 3.661118535092100501e-05 3.225653618574142456e-02
8.280000000000000000e+04 3.655989348771981895e-05 3.222420066595077515e-02
8.290000000000000000e+04 3.657869456219486892e-05 3.221543878316879272e-02
8.300000000000000000e+04 3.651020233519375324e-05 3.218276053667068481e-02
8.310000000000000000e+04 3.652613304439000785e-05 3.217559307813644409e-02
8.320000000000000000e+04 3.648689016699790955e-05 3.215739130973815918e-02
8.330000000000000000e+04 3.647134144557639956e-05 3.215166553854942322e-02
8.340000000000000000e+04 3.645794640760868788e-05 3.213101625442504883e-02
8.350000000000000000e+04 3.640930663095787168e-05 3.210521489381790161e-02
8.360000000000000000e+04 3.642364026745781302e-05 3.208979964256286621e-02
8.370000000000000000e+04 3.639977148850448430e-05 3.208020329475402832e-02
8.380000000000000000e+04 3.637485133367590606e-05 3.206703439354896545e-02
8.390000000000000000e+04 3.633836968219839036e-05 3.204314038157463074e-02
8.400000000000000000e+04 3.631463914643973112e-05 3.202081099152565002e-02
8.410000000000000000e+04 3.627733894973061979e-05 3.199855610728263855e-02
8.420000000000000000e+04 3.625961107900366187e-05 3.198153153061866760e-02
8.430000000000000000e+04 3.624004239100031555e-05 3.196325525641441345e-02
8.440000000000000000e+04 3.622356962296180427e-05 3.195220977067947388e-02
8.450000000000000000e+04 3.620281495386734605e-05 3.194340318441390991e-02
8.460000000000000000e+04 3.619148628786206245e-05 3.193212673068046570e-02
8.470000000000000000e+04 3.618463233578950167e-05 3.191745281219482422e-02
8.480000000000000000e+04 3.617630864027887583e-05 3.189751878380775452e-02
8.490000000000000000e+04 3.616313551901839674e-05 3.185403347015380859e-02
8.500000000000000000e+04 3.608967745094560087e-05 3.185407072305679321e-02
8.510000000000000000e+04 3.610595013014972210e-05 3.185692802071571350e-02
8.520000000000000000e+04 3.606411337386816740e-05 3.183817863464355469e-02
8.530000000000000000e+04 3.603627192205749452e-05 3.180921077728271484e-02
8.540000000000000000e+04 3.604814628488384187e-05 3.180864080786705017e-02
8.550000000000000000e+04 3.600701165851205587e-05 3.178688138723373413e-02
8.560000000000000000e+04 3.596350143197923899e-05 3.175466880202293396e-02
8.570000000000000000e+04 3.597352406359277666e-05 3.175112977623939514e-02
8.580000000000000000e+04 3.593985820771194994e-05 3.173947706818580627e-02
8.590000000000000000e+04 3.590531196095980704e-05 3.170422092080116272e-02
8.600000000000000000e+04 3.591611312003806233e-05 3.170440346002578735e-02
8.610000000000000000e+04 3.588035906432196498e-05 3.169412538409233093e-02
8.620000000000000000e+04 3.586237653507851064e-05 3.166803345084190369e-02
8.630000000000000000e+04 3.586017191992141306e-05 3.166375309228897095e-02
8.640000000000000000e+04 3.582347926567308605e-05 3.164915367960929871e-02
8.650000000000000000e+04 3.578253745217807591e-05 3.161479160189628601e-02
8.660000000000000000e+04 3.579048279789276421e-05 3.161152079701423645e-02
8.670000000000000000e+04 3.575482696760445833e-05 3.159649297595024109e-02
8.680000000000000000e+04 3.572050263755954802e-05 3.156200051307678223e-02
8.690000000000000000e+04 3.574090442270971835e-05 3.155937418341636658e-02
8.700000000000000000e+04 3.569880936993286014e-05 3.154103085398674011e-02
8.710000000000000000e+04 3.567724343156442046e-05 3.153871372342109680e-02
8.720000000000000000e+04 3.568350439309142530e-05 3.153182193636894226e-02
8.730000000000000000e+04 3.560820550774224102e-05 3.147332742810249329e-02
8.740000000000000000e+04 3.562900747056119144e-05 3.147806972265243530e-02
8.750000000000000000e+04 3.558516618795692921e-05 3.146623075008392334e-02
8.760000000000000000e+04 3.555919465725310147e-05 3.144666552543640137e-02
8.770000000000000000e+04 3.554780414560809731e-05 3.144728019833564758e-02
8.780000000000000000e+04 3.555119837983511388e-05 3.142271563410758972e-02
8.790000000000000000e+04 3.552312409738078713e-05 3.141555935144424438e-02
8.800000000000000000e+04 3.548814129317179322e-05 3.139407932758331299e-02
8.810000000000000000e+04 3.546268635545857251e-05 3.137693926692008972e-02
8.820000000000000000e+04 3.543130151228979230e-05 3.134961053729057312e-02
8.830000000000000000e+04 3.541121986927464604e-05 3.134150058031082153e-02
8.840000000000000000e+04 3.538955570547841489e-05 3.132480755448341370e-02
8.850000000000000000e+04 3.537454904289916158e-05 3.131463006138801575e-02
8.860000000000000000e+04 3.534982533892616630e-05 3.129666671156883240e-02
8.870000000000000000e+04 3.533507333486340940e-05 3.127837553620338440e-02
8.880000000000000000e+04 3.531906259013339877e-05 3.126449510455131531e-02
8.890000000000000000e+04 3.530738831614144146e-05 3.126064315438270569e-02
8.900000000000000000e+04 3.530800313455983996e-05 3.124927170574665070e-02
8.910000000000000000e+04 3.529458263074047863e-05 3.123138658702373505e-02
8.920000000000000000e+04 3.525106876622885466e-05 3.122303448617458344e-02
8.930000000000000000e+04 3.520635800668969750e-05 3.117808140814304352e-02
8.940000000000000000e+04 3.520610698615200818e-05 3.117637895047664642e-02
8.950000000000000000e+04 3.520641985232941806e-05 3.117785789072513580e-02
8.960000000000000000e+04 3.517786171869374812e-05 3.116423264145851135e-02
8.970000000000000000e+04 3.513825140544213355e-05 3.112937137484550476e-02
8.980000000000000000e+04 3.514293348416686058e-05 3.112818486988544464e-02
8.990000000000000000e+04 3.508444933686405420e-05 3.108378127217292786e-02
9.000000000000000000e+04 3.508041118038818240e-05 3.108904883265495300e-02
9.010000000000000000e+04 3.505469794617965817e-05 3.107676096260547638e-02
9.020000000000000000e+04 3.501983883325010538e-05 3.104640170931816101e-02
9.030000000000000000e+04 3.500543971313163638e-05 3.104256652295589447e-02
9.040000000000000000e+04 3.498026853776536882e-05 3.101490251719951630e-02
9.050000000000000000e+04 3.497465513646602631e-05 3.101577982306480408e-02
9.060000000000000000e+04 3.496881981845945120e-05 3.100760839879512787e-02
9.070000000000000000e+04 3.495386408758349717e-05 3.098491020500659943e-02
9.080000000000000000e+04 3.493603071547113359e-05 3.097655437886714935e-02
9.090000000000000000e+04 3.489373921183869243e-05 3.095677867531776428e-02
9.100000000000000000e+04 3.487183494144119322e-05 3.094031848013401031e-02
9.110000000000000000e+04 3.485396882751956582e-05 3.092224337160587311e-02
9.120000000000000000e+04 3.481400563032366335e-05 3.089118376374244690e-02
9.130000000000000000e+04 3.481267049210146070e-05 3.089481592178344727e-02
9.140000000000000000e+04 3.481729800114408135e-05 3.089891932904720306e-02
9.150000000000000000e+04 3.476268830127082765e-05 3.086434863507747650e-02
9.160000000000000000e+04 3.473045217106118798e-05 3.083457611501216888e-02
9.170000000000000000e+04 3.472329990472644567e-05 3.083805926144123077e-02
9.180000000000000000e+04 3.473723336355760694e-05 3.082181327044963837e-02
9.190000000000000000e+04 3.470751471468247473e-05 3.081339783966541290e-02
9.200000000000000000e+04 3.468475188128650188e-05 3.079380467534065247e-02
9.210000000000000000e+04 3.464131441432982683e-05 3.077661432325839996e-02
9.220000000000000000e+04 3.461414235061965883e-05 3.074965812265872955e-02
9.230000000000000000e+04 3.459151776041835546e-05 3.073146007955074310e-02
9.240000000000000000e+04 3.458598803263157606e-05 3.073182702064514160e-02
9.250000000000000000e+04 3.458069841144606471e-05 3.071367740631103516e-02
9.260000000000000000e+04 3.455692785792052746e-05 3.069485537707805634e-02
9.270000000000000000e+04 3.454292163951322436e-05 3.068381361663341522e-02
9.280000000000000000e+04 3.451411612331867218e-05 3.066794760525226593e-02
9.290000000000000000e+04 3.448217466939240694e-05 3.065923973917961121e-02
9.300000000000000000e+04 3.444897811277769506e-05 3.063151240348815918e-02
9.310000000000000000e+04 3.443095192778855562e-05 3.061394020915031433e-02
9.320000000000000000e+04 3.443497917032800615e-05 3.061536327004432678e-02
9.330000000000000000e+04 3.442206798354163766e-05 3.059922344982624054e-02
9.340000000000000000e+04 3.442128581809811294e-05 3.060730919241905212e-02
9.350000000000000000e+04 3.440408181631937623e-05 3.057255037128925323e-02
9.360000000000000000e+04 3.434661266510374844e-05 3.055971674621105194e-02
9.370000000000000000e+04 3.432718222029507160e-05 3.053454495966434479e-02
9.380000000000000000e+04 3.430837023188360035e-05 3.052300587296485901e-02
9.390000000000000000e+04 3.432335870456881821e-05 3.053427673876285553e-02
9.400000000000000000e+04 3.427052070037461817e-05 3.050922974944114685e-02
9.410000000000000000e+04 3.423574162297882140e-05 3.047066554427146912e-02
9.420000000000000000e+04 3.426394687267020345e-05 3.048385865986347198e-02
9.430000000000000000e+04 3.422232839511707425e-05 3.046640567481517792e-02
9.440000000000000000e+04 3.418469714233651757e-05 3.043947927653789520e-02
9.450000000000000000e+04 3.420400389586575329e-05 3.044319152832031250e-02
9.460000000000000000e+04 3.414861203054897487e-05 3.040381707251071930e-02
9.470000000000000000e+04 3.415456012589856982e-05 3.039409592747688293e-02
9.480000000000000000e+04 3.412951627979055047e-05 3.037318401038646698e-02
9.490000000000000000e+04 3.410361750866286457e-05 3.036487102508544922e-02
9.500000000000000000e+04 3.407369149499572814e-05 3.036250732839107513e-02
9.510000000000000000e+04 3.406558607821352780e-05 3.033800795674324036e-02
9.520000000000000000e+04 3.404847666388377547e-05 3.031685389578342438e-02
9.530000000000000000e+04 3.405617826501838863e-05 3.033159486949443817e-02
9.540000000000000000e+04 3.398123590159229934e-05 3.028586693108081818e-02
9.550000000000000000e+04 3.401127469260245562e-05 3.027981892228126526e-02
9.560000000000000000e+04 3.395093881408683956e-05 3.026195801794528961e-02
9.570000000000000000e+04 3.395438034203834832e-05 3.024432063102722168e-02
9.580000000000000000e+04 3.395368185010738671e-05 3.023665212094783783e-02
9.590000000000000000e+04 3.390786150703206658e-05 3.021871484816074371e-02
9.600000000000000000e+04 3.385872332728467882e-05 3.019174560904502869e-02
9.610000000000000000e+04 3.386442404007539153e-05 3.020340390503406525e-02
9.620000000000000000e+04 3.387328251847065985e-05 3.019835241138935089e-02
9.630000000000000000e+04 3.381273199920542538e-05 3.016383573412895203e-02
9.640000000000000000e+04 3.380971247679553926e-05 3.014645539224147797e-02
9.650000000000000000e+04 3.381860369700007141e-05 3.013120219111442566e-02
9.660000000000000000e+04 3.377245229785330594e-05 3.012027777731418610e-02
9.670000000000000000e+04 3.373877916601486504e-05 3.010423667728900909e-02
9.680000000000000000e+04 3.372555875102989376e-05 3.010238148272037506e-02
9.690000000000000000e+04 3.374919469933956861e-05 3.009459935128688812e-02
9.700000000000000000e+04 3.368542820680886507e-05 3.005960211157798767e-02
9.710000000000000000e+04 3.365017255418933928e-05 3.004351258277893066e-02
9.720000000000000000e+04 3.368789839441888034e-05 3.003416769206523895e-02
9.730000000000000000e+04 3.364074291312135756e-05 3.002165816724300385e-02
9.740000000000000000e+04 3.360053597134537995e-05 3.000202402472496033e-02
9.750000000000000000e+04 3.357469176989980042e-05 2.998779900372028351e-02
9.760000000000000000e+04 3.356018351041711867e-05 2.997332811355590820e-02
9.770000000000000000e+04 3.355487206135876477e-05 2.997607365250587463e-02
9.780000000000000000e+04 3.353717693244107068e-05 2.995701506733894348e-02
9.790000000000000000e+04 3.355213266331702471e-05 2.993328310549259186e-02
9.800000000000000000e+04 3.354172440594993532e-05 2.992646954953670502e-02
9.810000000000000000e+04 3.351511986693367362e-05 2.990298159420490265e-02
9.820000000000000000e+04 3.349567123223096132e-05 2.989074215292930603e-02
9.830000000000000000e+04 3.348472819197922945e-05 2.988287806510925293e-02
9.840000000000000000e+04 3.345612276461906731e-05 2.986709587275981903e-02
9.850000000000000000e+04 3.340287366881966591e-05 2.985977753996849060e-02
9.860000000000000000e+04 3.339059912832453847e-05 2.985502593219280243e-02
9.870000000000000000e+04 3.335128712933510542e-05 2.981896512210369110e-02
9.880000000000000000e+04 3.333474887767806649e-05 2.981073223054409027e-02
9.890000000000000000e+04 3.332765481900423765e-05 2.979673445224761963e-02
9.900000000000000000e+04 3.331524931127205491e-05 2.978330664336681366e-02
9.910000000000000000e+04 3.332561391289345920e-05 2.977054193615913391e-02
9.920000000000000000e+04 3.327333251945674419e-05 2.976703457534313202e-02
9.930000000000000000e+04 3.323099008412100375e-05 2.973633632063865662e-02
9.940000000000000000e+04 3.323331839055754244e-05 2.973028086125850677e-02
9.950000000000000000e+04 3.324074350530281663e-05 2.972905151546001434e-02
9.960000000000000000e+04 3.318853123346343637e-05 2.971215359866619110e-02
9.970000000000000000e+04 3.316446236567571759e-05 2.968492545187473297e-02
9.980000000000000000e+04 3.316493166494183242e-05 2.967087365686893463e-02
9.990000000000000000e+04 3.313763227197341621e-05 2.966936118900775909e-02
1.000000000000000000e+05 3.310742977191694081e-05 2.964580990374088287e-02
1.001000000000000000e+05 3.313289198558777571e-05 2.965007349848747253e-02
1.002000000000000000e+05 3.306910366518422961e-05 2.961373701691627502e-02
1.003000000000000000e+05 3.305522477603517473e-05 2.960124239325523376e-02
1.004000000000000000e+05 3.307655060780234635e-05 2.958791144192218781e-02
1.005000000000000000e+05 3.301155084045603871e-05 2.957616746425628662e-02
1.006000000000000000e+05 3.304379060864448547e-05 2.956764586269855499e-02
1.007000000000000000e+05 3.296685099485330284e-05 2.954184822738170624e-02
1.008000000000000000e+05 3.300806929473765194e-05 2.954051271080970764e-02
1.009000000000000000e+05 3.292787732789292932e-05 2.951988577842712402e-02
1.010000000000000000e+05 3.297266448498703539e-05 2.950607053935527802e-02
1.011000000000000000e+05 3.290059612481854856e-05 2.949598804116249084e-02
1.012000000000000000e+05 3.289262531325221062e-05 2.949152886867523193e-02
1.013000000000000000e+05 3.288061634521000087e-05 2.946688048541545868e-02
1.014000000000000000e+05 3.283561818534508348e-05 2.944807521998882294e-02
1.015000000000000000e+05 3.284123522462323308e-05 2.944808080792427063e-02
1.016000000000000000e+05 3.282457691966556013e-05 2.942636609077453613e-02
1.017000000000000000e+05 3.279056181781925261e-05 2.941197156906127930e-02
1.018000000000000000e+05 3.278170333942398429e-05 2.940934710204601288e-02
1.019000000000000000e+05 3.278327858424745500e-05 2.939199469983577728e-02
1.020000000000000000e+05 3.273273978265933692e-05 2.937306463718414307e-02
1.021000000000000000e+05 3.271806417615152895e-05 2.935911715030670166e-02
1.022000000000000000e+05 3.274980554124340415e-05 2.935103885829448700e-02
1.023000000000000000e+05 3.269632725277915597e-05 2.933474257588386536e-02
1.024000000000000000e+05 3.265803388785570860e-05 2.932026609778404236e-02
1.025000000000000000e+05 3.263076723669655621e-05 2.929797396063804626e-02
1.026000000000000000e+05 3.264284532633610070e-05 2.930843643844127655e-02
1.027000000000000000e+05 3.264843326178379357e-05 2.927774190902709961e-02
1.028000000000000000e+05 3.262961399741470814e-05 2.929276227951049805e-02
1.029000000000000000e+05 3.259307050029747188e-05 2.925424836575984955e-02
1.030000000000000000e+05 3.257160642533563077e-05 2.924183383584022522e-02
1.031000000000000000e+05 3.253260365454480052e-05 2.922737039625644684e-02
1.032000000000000000e+05 3.251285670557990670e-05 2.921533770859241486e-02
1.033000000000000000e+05 3.249083601986058056e-05 2.919577620923519135e-02
1.034000000000000000e+05 3.246997584938071668e-05 2.918374538421630859e-02
1.035000000000000000e+05 3.244752952014096081e-05 2.916996367275714874e-02
1.036000000000000000e+05 3.243807077524252236e-05 2.916050516068935394e-02
1.037000000000000000e+05 3.241216109017841518e-05 2.914542518556118011e-02
1.038000000000000000e+05 3.240877049393020570e-05 2.914133667945861816e-02
1.039000000000000000e+05 3.238412682549096644e-05 2.912522479891777039e-02
1.040000000000000000e+05 3.239864599891006947e-05 2.911528013646602631e-02
1.041000000000000000e+05 3.238557474105618894e-05 2.912062406539916992e-02
1.042000000000000000e+05 3.237031705793924630e-05 2.910672686994075775e-02
1.043000000000000000e+05 3.235622716601938009e-05 2.906985208392143250e-02
1.044000000000000000e+05 3.229428330087102950e-05 2.905628643929958344e-02
1.045000000000000000e+05 3.226429180358536541e-05 2.903714776039123535e-02
1.046000000000000000e+05 3.225693944841623306e-05 2.903524041175842285e-02
1.047000000000000000e+05 3.227928391424939036e-05 2.901846542954444885e-02
1.048000000000000000e+05 3.227569686714559793e-05 2.901257202029228210e-02
1.049000000000000000e+05 3.220146027160808444e-05 2.899504825472831726e-02
1.050000000000000000e+05 3.217434641555882990e-05 2.897853031754493713e-02
1.051000000000000000e+05 3.219666177756153047e-05 2.897308953106403351e-02
1.052000000000000000e+05 3.220078360754996538e-05 2.896073274314403534e-02
1.053000000000000000e+05 3.213637683074921370e-05 2.894197218120098114e-02
1.054000000000000000e+05 3.211084913345985115e-05 2.893455326557159424e-02
1.055000000000000000e+05 3.214534081052988768e-05 2.892429009079933167e-02
1.056000000000000000e+05 3.207345798728056252e-05 2.889827266335487366e-02
1.057000000000000000e+05 3.208175257896073163e-05 2.889343164861202240e-02
1.058000000000000000e+05 3.204744280083104968e-05 2.889344468712806702e-02
1.059000000000000000e+05 3.202342122676782310e-05 2.886990085244178772e-02
1.060000000000000000e+05 3.201970321242697537e-05 2.886801958084106445e-02
1.061000000000000000e+05 3.197530895704403520e-05 2.884064055979251862e-02
1.062000000000000000e+05 3.202601874363608658e-05 2.883911132812500000e-02
1.063000000000000000e+05 3.194485179847106338e-05 2.881546132266521454e-02
1.064000000000000000e+05 3.198673584847711027e-05 2.881207130849361420e-02
1.065000000000000000e+05 3.191949508618563414e-05 2.879663743078708649e-02
1.066000000000000000e+05 3.194836608599871397e-05 2.878610603511333466e-02
1.067000000000000000e+05 3.187859692843630910e-05 2.877046726644039154e-02
1.068000000000000000e+05 3.191018913639709353e-05 2.875979430973529816e-02
1.069000000000000000e+05 3.183331864420324564e-05 2.874165400862693787e-02
1.070000000000000000e+05 3.187723632436245680e-05 2.873559854924678802e-02
1.071000000000000000e+05 3.180195926688611507e-05 2.871931158006191254e-02
1.072000000000000000e+05 3.179910345352254808e-05 2.871896140277385712e-02
1.073000000000000000e+05 3.180073326802812517e-05 2.869790233671665192e-02
1.074000000000000000e+05 3.174815719830803573e-05 2.867263369262218475e-02
1.075000000000000000e+05 3.179300620104186237e-05 2.867269888520240784e-02
1.076000000000000000e+05 3.172592914779670537e-05 2.866158820688724518e-02
1.077000000000000000e+05 3.168840339640155435e-05 2.864127047359943390e-02
1.078000000000000000e+05 3.174491575919091702e-05 2.864291146397590637e-02
1.079000000000000000e+05 3.168955299770459533e-05 2.862293832004070282e-02
1.080000000000000000e+05 3.165304224239662290e-05 2.861570380628108978e-02
1.081000000000000000e+05 3.161505810567177832e-05 2.860524877905845642e-02
1.082000000000000000e+05 3.166892201988957822e-05 2.859138138592243195e-02
1.083000000000000000e+05 3.162673965562134981e-05 2.859215624630451202e-02
1.084000000000000000e+05 3.157495302730239928e-05 2.856005541980266571e-02
1.085000000000000000e+05 3.156543971272185445e-05 2.854889817535877228e-02
1.086000000000000000e+05 3.152009594487026334e-05 2.854202501475811005e-02
1.087000000000000000e+05 3.154681689920835197e-05 2.854363247752189636e-02
1.088000000000000000e+05 3.156111779389902949e-05 2.851782180368900299e-02
1.089000000000000000e+05 3.153557190671563148e-05 2.853113040328025818e-02
1.090000000000000000e+05 3.149719123030081391e-05 2.848613448441028595e-02
1.091000000000000000e+05 3.147666575387120247e-05 2.847306989133358002e-02
1.092000000000000000e+05 3.144494621665216982e-05 2.847217395901679993e-02
1.093000000000000000e+05 3.142271816614083946e-05 2.845947071909904480e-02
1.094000000000000000e+05 3.140488479402847588e-05 2.844759449362754822e-02
1.095000000000000000e+05 3.137784369755536318e-05 2.842918410897254944e-02
1.096000000000000000e+05 3.136337181786075234e-05 2.842283621430397034e-02
1.097000000000000000e+05 3.135523729724809527e-05 2.841052412986755371e-02
1.098000000000000000e+05 3.133248537778854370e-05 2.839434146881103516e-02
1.099000000000000000e+05 3.134802318527363241e-05 2.838443033397197723e-02
1.100000000000000000e+05 3.131637640763074160e-05 2.836892940104007721e-02
1.101000000000000000e+05 3.132400888716802001e-05 2.838816866278648376e-02
1.102000000000000000e+05 3.131619087071157992e-05 2.835330367088317871e-02
1.103000000000000000e+05 3.125954390270635486e-05 2.835517562925815582e-02
1.104000000000000000e+05 3.120703331660479307e-05 2.833112701773643494e-02
1.105000000000000000e+05 3.120263863820582628e-05 2.830994501709938049e-02
1.106000000000000000e+05 3.120027395198121667e-05 2.830781601369380951e-02
1.107000000000000000e+05 3.121345434919930995e-05 2.831346914172172546e-02
1.108000000000000000e+05 3.120280962320975959e-05 2.829359471797943115e-02
1.109000000000000000e+05 3.112093327217735350e-05 2.827608957886695862e-02
1.110000000000000000e+05 3.112254853476770222e-05 2.826236374676227570e-02
1.111000000000000000e+05 3.114393257419578731e-05 2.824197895824909210e-02
1.112000000000000000e+05 3.112134800176136196e-05 2.824889682233333588e-02
1.113000000000000000e+05 3.106678195763379335e-05 2.821665070950984955e-02
1.114000000000000000e+05 3.106798612861894071e-05 2.821474708616733551e-02
1.115000000000000000e+05 3.104709321632981300e-05 2.822364680469036102e-02
1.116000000000000000e+05 3.099671448580920696e-05 2.819360233843326569e-02
1.117000000000000000e+05 3.102067057625390589e-05 2.818452939391136169e-02
1.118000000000000000e+05 3.097750231972895563e-05 2.817551977932453156e-02
1.119000000000000000e+05 3.096311411354690790e-05 2.815691754221916199e-02
1.120000000000000000e+05 3.097665467066690326e-05 2.813944593071937561e-02
1.121000000000000000e+05 3.091316830250434577e-05 2.814282290637493134e-02
1.122000000000000000e+05 3.092387123615480959e-05 2.812108024954795837e-02
1.123000000000000000e+05 3.089115125476382673e-05 2.811065129935741425e-02
1.124000000000000000e+05 3.088496305281296372e-05 2.809787169098854065e-02
1.125000000000000000e+05 3.087511140620335937e-05 2.810988016426563263e-02
1.126000000000000000e+05 3.097729495493695140e-05 2.805548720061779022e-02
1.127000000000000000e+05 3.082439798163250089e-05 2.807609923183917999e-02
1.128000000000000000e+05 3.081792965531349182e-05 2.805308811366558075e-02
1.129000000000000000e+05 3.077730434597469866e-05 2.805216051638126373e-02
1.130000000000000000e+05 3.082250623265281320e-05 2.803101763129234314e-02
1.131000000000000000e+05 3.075836866628378630e-05 2.802655659615993500e-02
1.132000000000000000e+05 3.079876478295773268e-05 2.801941893994808197e-02
1.133000000000000000e+05 3.073987318202853203e-05 2.800153754651546478e-02
1.134000000000000000e+05 3.069658123422414064e-05 2.798999659717082977e-02
1.135000000000000000e+05 3.072726394748315215e-05 2.798038348555564880e-02
1.136000000000000000e+05 3.067825309699401259e-05 2.796386741101741791e-02
1.137000000000000000e+05 3.064242991968058050e-05 2.796337008476257324e-02
1.138000000000000000e+05 3.068318619625642896e-05 2.797475829720497131e-02
1.139000000000000000e+05 3.062679388676770031e-05 2.793516404926776886e-02
1.140000000000000000e+05 3.059380833292379975e-05 2.793193422257900238e-02
1.141000000000000000e+05 3.058887523366138339e-05 2.792124263942241669e-02
1.142000000000000000e+05 3.062856922042556107e-05 2.792624570429325104e-02
1.143000000000000000e+05 3.055071283597499132e-05 2.790301106870174408e-02
1.144000000000000000e+05 3.054326225537806749e-05 2.788442745804786682e-02
1.145000000000000000e+05 3.055851630051620305e-05 2.787713147699832916e-02
1.146000000000000000e+05 3.049094084417447448e-05 2.786810509860515594e-02
1.147000000000000000e+05 3.053350883419625461e-05 2.787603996694087982e-02
1.148000000000000000e+05 3.051012754440307617e-05 2.784098498523235321e-02
1.149000000000000000e+05 3.045800804102327675e-05 2.783465012907981873e-02
1.150000000000000000e+05 3.043772630917374045e-05 2.781832590699195862e-02
1.151000000000000000e+05 3.042871139768976718e-05 2.780812606215476990e-02
1.152000000000000000e+05 3.040253432118333876e-05 2.780199050903320312e-02
1.153000000000000000e+05 3.037598071387037635e-05 2.779833413660526276e-02
1.154000000000000000e+05 3.037486567336600274e-05 2.779106609523296356e-02
1.155000000000000000e+05 3.039001967408694327e-05 2.778872847557067871e-02
1.156000000000000000e+05 3.033413668163120747e-05 2.776343934237957001e-02
1.157000000000000000e+05 3.035427471331786364e-05 2.776797115802764893e-02
1.158000000000000000e+05 3.032340464415028691e-05 2.775873243808746338e-02
1.159000000000000000e+05 3.034715155081357807e-05 2.774201892316341400e-02
1.160000000000000000e+05 3.025135447387583554e-05 2.772336825728416443e-02
1.161000000000000000e+05 3.024269426532555372e-05 2.771469950675964355e-02
1.162000000000000000e+05 3.022021883225534111e-05 2.770781517028808594e-02
1.163000000000000000e+05 3.021397242264356464e-05 2.768340893089771271e-02
1.164000000000000000e+05 3.020238546014297754e-05 2.767982892692089081e-02
1.165000000000000000e+05 3.023347198904957622e-05 2.769211865961551666e-02
1.166000000000000000e+05 3.021779957634862512e-05 2.768479473888874054e-02
1.167000000000000000e+05 3.016924347321037203e-05 2.767198346555233002e-02
1.168000000000000000e+05 3.014014509972184896e-05 2.763794548809528351e-02
1.169000000000000000e+05 3.013146306329872459e-05 2.763502299785614014e-02
1.170000000000000000e+05 3.010165346495341510e-05 2.762343361973762512e-02
1.171000000000000000e+05 3.014011053892318159e-05 2.762442454695701599e-02
1.172000000000000000e+05 3.013839159393683076e-05 2.760531008243560791e-02
1.173000000000000000e+05 3.006214319611899555e-05 2.758419886231422424e-02
1.174000000000000000e+05 3.005959297297522426e-05 2.758251503109931946e-02
1.175000000000000000e+05 3.005836515512783080e-05 2.757056616246700287e-02
1.176000000000000000e+05 3.002026460308115929e-05 2.757678553462028503e-02
1.177000000000000000e+05 3.001736331498250365e-05 2.754249610006809235e-02
1.178000000000000000e+05 3.003488563990686089e-05 2.753465063869953156e-02
1.179000000000000000e+05 2.996312468894757330e-05 2.753025293350219727e-02
1.180000000000000000e+05 2.995987961185164750e-05 2.751973457634449005e-02
1.181000000000000000e+05 2.999458411068189889e-05 2.751227281987667084e-02
1.182000000000000000e+05 2.990013672388158739e-05 2.750748023390769958e-02
1.183000000000000000e+05 2.992281952174380422e-05 2.749330922961235046e-02
1.184000000000000000e+05 2.986270010296721011e-05 2.748914621770381927e-02
1.185000000000000000e+05 2.988342384924180806e-05 2.747703157365322113e-02
1.186000000000000000e+05 2.992985355376731604e-05 2.746510133147239685e-02
1.187000000000000000e+05 2.985620449180714786e-05 2.745010145008563995e-02
1.188000000000000000e+05 2.984604543598834425e-05 2.746165916323661804e-02
1.189000000000000000e+05 2.980009776365477592e-05 2.744664810597896576e-02
1.190000000000000000e+05 2.982779915328137577e-05 2.745136618614196777e-02
1.191000000000000000e+05 2.975838106067385525e-05 2.741985954344272614e-02
1.192000000000000000e+05 2.982708610943518579e-05 2.740553952753543854e-02
1.193000000000000000e+05 2.974308881675824523e-05 2.739511430263519287e-02
1.194000000000000000e+05 2.976995892822742462e-05 2.741603180766105652e-02
1.195000000000000000e+05 2.972884612972848117e-05 2.737246640026569366e-02
1.196000000000000000e+05 2.967235741380136460e-05 2.737475000321865082e-02
1.197000000000000000e+05 2.970538480440154672e-05 2.735680155456066132e-02
1.198000000000000000e+05 2.968421722471248358e-05 2.734844572842121124e-02
1.199000000000000000e+05 2.968485205201432109e-05 2.736548520624637604e-02
1.200000000000000000e+05 2.962011058116331697e-05 2.733437530696392059e-02
1.201000000000000000e+05 2.960189704026561230e-05 2.732845954596996307e-02
1.202000000000000000e+05 2.962029793707188219e-05 2.733097411692142487e-02
1.203000000000000000e+05 2.961581230920273811e-05 2.729257941246032715e-02
1.204000000000000000e+05 2.957800279546063393e-05 2.729699015617370605e-02
1.205000000000000000e+05 2.962759026559069753e-05 2.728483267128467560e-02
1.206000000000000000e+05 2.957514334411825985e-05 2.729297615587711334e-02
1.207000000000000000e+05 2.953460170829202980e-05 2.726483345031738281e-02
1.208000000000000000e+05 2.950344787677749991e-05 2.726247534155845642e-02
1.209000000000000000e+05 2.948205656139180064e-05 2.726221084594726562e-02
1.210000000000000000e+05 2.954434603452682495e-05 2.723836712539196014e-02
1.211000000000000000e+05 2.948107248812448233e-05 2.723575010895729065e-02
1.212000000000000000e+05 2.947647772089112550e-05 2.723908983170986176e-02
1.213000000000000000e+05 2.943836807389743626e-05 2.721100114285945892e-02
1.214000000000000000e+05 2.939635487564373761e-05 2.721432223916053772e-02
1.215000000000000000e+05 2.941549428214784712e-05 2.720059268176555634e-02
1.216000000000000000e+05 2.938337092928122729e-05 2.718557603657245636e-02
1.217000000000000000e+05 2.935293196060229093e-05 2.718450687825679779e-02
1.218000000000000000e+05 2.932497409346979111e-05 2.717799320816993713e-02
1.219000000000000000e+05 2.931016388174612075e-05 2.717561461031436920e-02
1.220000000000000000e+05 2.929631227743811905e-05 2.716439962387084961e-02
1.221000000000000000e+05 2.927888999693095684e-05 2.715435251593589783e-02
1.222000000000000000e+05 2.926268462033476681e-05 2.714058756828308105e-02
1.223000000000000000e+05 2.925086300820112228e-05 2.713760733604431152e-02
1.224000000000000000e+05 2.922204475908074528e-05 2.712951414287090302e-02
1.225000000000000000e+05 2.920224324043374509e-05 2.711276523768901825e-02
1.226000000000000000e+05 2.917866731877438724e-05 2.710928209125995636e-02
1.227000000000000000e+05 2.916351513704285026e-05 2.709871716797351837e-02
1.228000000000000000e+05 2.913634489232208580e-05 2.709773182868957520e-02
1.229000000000000000e+05 2.913446223828941584e-05 2.708033658564090729e-02
1.230000000000000000e+05 2.914821743615902960e-05 2.707077562808990479e-02
1.231000000000000000e+05 2.911453884735237807e-05 2.706427313387393951e-02
1.232000000000000000e+05 2.912744093919172883e-05 2.705416455864906311e-02
1.233000000000000000e+05 2.921028863056562841e-05 2.703647874295711517e-02
1.234000000000000000e+05 2.904509346990380436e-05 2.705016732215881348e-02
1.235000000000000000e+05 2.907909765781369060e-05 2.702410146594047546e-02
1.236000000000000000e+05 2.902700180129613727e-05 2.702175639569759369e-02
1.237000000000000000e+05 2.902762571466155350e-05 2.702568471431732178e-02
1.238000000000000000e+05 2.905911424022633582e-05 2.703231200575828552e-02
1.239000000000000000e+05 2.899461833294481039e-05 2.699926123023033142e-02
1.240000000000000000e+05 2.898041748267132789e-05 2.699407376348972321e-02
1.241000000000000000e+05 2.894847239076625556e-05 2.697907947003841400e-02
1.242000000000000000e+05 2.899509854614734650e-05 2.697659470140933990e-02
1.243000000000000000e+05 2.890429459512233734e-05 2.696851268410682678e-02
1.244000000000000000e+05 2.894160206778906286e-05 2.695505507290363312e-02
1.245000000000000000e+05 2.895681973313912749e-05 2.694440446794033051e-02
1.246000000000000000e+05 2.887091068259906024e-05 2.694834955036640167e-02
1.247000000000000000e+05 2.886228867282625288e-05 2.692763321101665497e-02
1.248000000000000000e+05 2.887842492782510817e-05 2.693909406661987305e-02
1.249000000000000000e+05 2.883683009713422507e-05 2.691589482128620148e-02
1.250000000000000000e+05 2.886817856051493436e-05 2.693079598248004913e-02
1.251000000000000000e+05 2.878964733099564910e-05 2.689887955784797668e-02
1.252000000000000000e+05 2.878481791412923485e-05 2.688527107238769531e-02
1.253000000000000000e+05 2.876561666198540479e-05 2.688685618340969086e-02
1.254000000000000000e+05 2.875393875001464039e-05 2.688293159008026123e-02
1.255000000000000000e+05 2.877796578104607761e-05 2.687958814203739166e-02
1.256000000000000000e+05 2.878716622944921255e-05 2.684396132826805115e-02
1.257000000000000000e+05 2.874699930544011295e-05 2.686330676078796387e-02
1.258000000000000000e+05 2.871396463888231665e-05 2.684262394905090332e-02
1.259000000000000000e+05 2.867909279302693903e-05 2.684962190687656403e-02
1.260000000000000000e+05 2.868814772227779031e-05 2.682533673942089081e-02
1.261000000000000000e+05 2.863898953364696354e-05 2.682566642761230469e-02
1.262000000000000000e+05 2.866653994715306908e-05 2.682268619537353516e-02
1.263000000000000000e+05 2.864165981009136885e-05 2.680810168385505676e-02
1.264000000000000000e+05 2.859317282855045050e-05 2.680277451872825623e-02
1.265000000000000000e+05 2.863517147488892078e-05 2.680124901235103607e-02
1.266000000000000000e+05 2.860439963114913553e-05 2.677685394883155823e-02
1.267000000000000000e+05 2.855303318938240409e-05 2.677290327847003937e-02
1.268000000000000000e+05 2.858287007256876677e-05 2.678249776363372803e-02
1.269000000000000000e+05 2.852673787856474519e-05 2.676190063357353210e-02
1.270000000000000000e+05 2.881034561141859740e-05 2.673931606113910675e-02
1.271000000000000000e+05 2.857235813280567527e-05 2.672930248081684113e-02
1.272000000000000000e+05 2.852007128240074962e-05 2.672365680336952209e-02
1.273000000000000000e+05 2.846045026672072709e-05 2.673222124576568604e-02
1.274000000000000000e+05 2.845355629688128829e-05 2.671719901263713837e-02
1.275000000000000000e+05 2.849069278454408050e-05 2.672199904918670654e-02
1.276000000000000000e+05 2.847387440851889551e-05 2.672065608203411102e-02
1.277000000000000000e+05 2.840632441802881658e-05 2.669848501682281494e-02
1.278000000000000000e+05 2.838964974216651171e-05 2.668674848973751068e-02
1.279000000000000000e+05 2.836369640135671943e-05 2.668524719774723053e-02
1.280000000000000000e+05 2.836058956745546311e-05 2.667786739766597748e-02
1.281000000000000000e+05 2.844462323992047459e-05 2.665133215487003326e-02
1.282000000000000000e+05 2.838420732587110251e-05 2.667599543929100037e-02
1.283000000000000000e+05 2.836210842360742390e-05 2.664681337773799896e-02
1.284000000000000000e+05 2.835775194398593158e-05 2.664389647543430328e-02
1.285000000000000000e+05 2.832219797710422426e-05 2.664171531796455383e-02
1.286000000000000000e+05 2.827444222930353135e-05 2.662667073309421539e-02
1.287000000000000000e+05 2.825601404765620828e-05 2.662190794944763184e-02
1.288000000000000000e+05 2.827719799824990332e-05 2.661633118987083435e-02
1.289000000000000000e+05 2.824649345711804926e-05 2.660253643989562988e-02
1.290000000000000000e+05 2.824728653649799526e-05 2.660144306719303131e-02
1.291000000000000000e+05 2.821764792315661907e-05 2.658747509121894836e-02
1.292000000000000000e+05 2.818400753312744200e-05 2.658853121101856232e-02
1.293000000000000000e+05 2.822552960424218327e-05 2.657799236476421356e-02
1.294000000000000000e+05 2.817422682710457593e-05 2.655594237148761749e-02
1.295000000000000000e+05 2.819707879098132253e-05 2.658148296177387238e-02
1.296000000000000000e+05 2.820443114615045488e-05 2.654883824288845062e-02
1.297000000000000000e+05 2.815432162606157362e-05 2.656229026615619659e-02
1.298000000000000000e+05 2.809452416840940714e-05 2.654358744621276855e-02
1.299000000000000000e+05 2.807434793794527650e-05 2.654354833066463470e-02
1.300000000000000000e+05 2.809213583532255143e-05 2.653281763195991516e-02
1.301000000000000000e+05 2.804870564432349056e-05 2.651908062398433685e-02
1.302000000000000000e+05 2.808462886605411768e-05 2.650614641606807709e-02
1.303000000000000000e+05 2.808539647958241403e-05 2.651052363216876984e-02
1.304000000000000000e+05 2.801590380840934813e-05 2.650075219571590424e-02
1.305000000000000000e+05 2.799720641633030027e-05 2.648799680173397064e-02
1.306000000000000000e+05 2.802531707857269794e-05 2.647413127124309540e-02
1.307000000000000000e+05 2.803888492053374648e-05 2.647270075976848602e-02
1.308000000000000000e+05 2.797834167722612619e-05 2.646657451987266541e-02
1.309000000000000000e+05 2.810432124533690512e-05 2.649179659783840179e-02
1.310000000000000000e+05 2.809087527566589415e-05 2.650267258286476135e-02
1.311000000000000000e+05 2.818865505105350167e-05 2.647577598690986633e-02
1.312000000000000000e+05 2.805646363412961364e-05 2.647085115313529968e-02
1.313000000000000000e+05 2.791421502479352057e-05 2.646898850798606873e-02
1.314000000000000000e+05 2.786701952572911978e-05 2.647043950855731964e-02
1.315000000000000000e+05 2.789159771054983139e-05 2.645893208682537079e-02
1.316000000000000000e+05 2.784735806926619262e-05 2.643165178596973419e-02
1.317000000000000000e+05 2.781238799798302352e-05 2.643722668290138245e-02
1.318000000000000000e+05 2.781316652544774115e-05 2.642984502017498016e-02
1.319000000000000000e+05 2.783769741654396057e-05 2.642241306602954865e-02
1.320000000000000000e+05 2.780449722195044160e-05 2.640748396515846252e-02
1.321000000000000000e+05 2.784640128083992749e-05 2.638575248420238495e-02
1.322000000000000000e+05 2.775190114334691316e-05 2.638791687786579132e-02
1.323000000000000000e+05 2.780095564958173782e-05 2.639448270201683044e-02
1.324000000000000000e+05 2.773904816422145814e-05 2.637133933603763580e-02
1.325000000000000000e+05 2.775675966404378414e-05 2.635833993554115295e-02
1.326000000000000000e+05 2.773236155917402357e-05 2.635163255035877228e-02
1.327000000000000000e+05 2.773334017547313124e-05 2.634207718074321747e-02
1.328000000000000000e+05 2.768787817331030965e-05 2.633112110197544098e-02
1.329000000000000000e+05 2.772159496089443564e-05 2.633282914757728577e-02
1.330000000000000000e+05 2.764466626103967428e-05 2.634007669985294342e-02
1.331000000000000000e+05 2.769650745904073119e-05 2.631374076008796692e-02
1.332000000000000000e+05 2.761214454949367791e-05 2.632615342736244202e-02
1.333000000000000000e+05 2.765590943454299122e-05 2.632070891559123993e-02
1.334000000000000000e+05 2.758885420917067677e-05 2.630811743438243866e-02
1.335000000000000000e+05 2.763638258329592645e-05 2.630944736301898956e-02
1.336000000000000000e+05 2.759288327069953084e-05 2.630082704126834869e-02
1.337000000000000000e+05 2.753250555542763323e-05 2.630861662328243256e-02
1.338000000000000000e+05 2.758331174845807254e-05 2.633496746420860291e-02
1.339000000000000000e+05 2.751961619651410729e-05 2.627799287438392639e-02
1.340000000000000000e+05 2.750579915300477296e-05 2.627047337591648102e-02
1.341000000000000000e+05 2.754551496764179319e-05 2.625467441976070404e-02
1.342000000000000000e+05 2.746614700299687684e-05 2.625965885818004608e-02
1.343000000000000000e+05 2.757813126663677394e-05 2.626796253025531769e-02
1.344000000000000000e+05 2.761038012977223843e-05 2.628727443516254425e-02
1.345000000000000000e+05 2.754631714196875691e-05 2.632007375359535217e-02
1.346000000000000000e+05 2.754603156063240021e-05 2.632580511271953583e-02
1.347000000000000000e+05 2.754405250016134232e-05 2.632900886237621307e-02
1.348000000000000000e+05 2.754389061010442674e-05 2.632762119174003601e-02
1.349000000000000000e+05 2.754129855020437390e-05 2.633034251630306244e-02
1.350000000000000000e+05 2.753772787400521338e-05 2.632780931890010834e-02
1.351000000000000000e+05 2.753337321337312460e-05 2.632709033787250519e-02
1.352000000000000000e+05 2.753282387857325375e-05 2.632571198046207428e-02
1.353000000000000000e+05 2.753268381638918072e-05 2.632604539394378662e-02
1.354000000000000000e+05 2.753195076365955174e-05 2.632530964910984039e-02


==> figures/psi.csv <==
xval, yval
-9.999999592,-0.9999546
-9.607426792,-0.999932772
-9.181832892,-0.999897108
-8.784442378,-0.999846904
-8.394847089,-0.999773971
-7.9722307,-0.999655091
-7.577817697,-0.999488323
-7.150383594,-0.999215437
-6.730744715,-0.998806356
-6.339309223,-0.998234479
-5.914852631,-0.997300942
-5.518599425,-0.995988538
-5.130141444,-0.994084276
-4.708662362,-0.990983169
-4.315386668,-0.986638618
-3.889089872,-0.979536038
-3.470588301,-0.96890127
-3.080290117,-0.954054075
-2.656970833,-0.929839572
-2.261854935,-0.895842899
-1.833717937,-0.840181732
-1.413376163,-0.756679595
-1.021237777,-0.63985112
-0.596078289,-0.449031858
-0.199122189,-0.18055024
0.190038687,0.190038687
0.612220664,0.612220664
1.006199254,1.006180117
1.433198944,1.35990897
1.85240341,1.616483936
2.243404489,1.807994573
2.667426668,1.981114213
3.063245461,2.112859791
3.451269029,2.214096347
3.872313698,2.302953998
4.265154979,2.371893514
4.691017362,2.435444198
5.088676357,2.486748737
5.478540128,2.531121462
5.901425,2.573909627
6.296106484,2.609728301
6.723809069,2.644825687
7.14371643,2.676119605
7.535420404,2.702906713
7.960145479,2.729694745
8.356667166,2.752858295
8.745393629,2.77404819
9.167141193,2.795534748
9.56068537,2.81432862
9.999999592,2.834032428


==> figures/tanh.csv <==
xval yval1 yval2
0.000000000000000000e+00 1.713126599788665771e-01 1.230657622218132019e-01
1.000000000000000000e+02 1.091998666524887085e-01 7.236646115779876709e-02
2.000000000000000000e+02 4.402783513069152832e-02 1.108738034963607788e-01
3.000000000000000000e+02 3.855162486433982849e-02 1.087661311030387878e-01
4.000000000000000000e+02 3.770071268081665039e-02 1.081011965870857239e-01
5.000000000000000000e+02 3.330889716744422913e-02 1.083541065454483032e-01
6.000000000000000000e+02 2.114742062985897064e-02 2.218176424503326416e-01
7.000000000000000000e+02 1.644343696534633636e-02 3.394267261028289795e-01
8.000000000000000000e+02 1.322542224079370499e-02 3.991164863109588623e-01
9.000000000000000000e+02 1.127209980040788651e-02 4.868488907814025879e-01
1.000000000000000000e+03 8.923241868615150452e-03 5.559155344963073730e-01
1.100000000000000000e+03 8.097904734313488007e-03 5.877965688705444336e-01
1.200000000000000000e+03 7.681231480091810226e-03 5.983320474624633789e-01
1.300000000000000000e+03 6.980743259191513062e-03 6.240162253379821777e-01
1.400000000000000000e+03 6.419412791728973389e-03 6.614467501640319824e-01
1.500000000000000000e+03 6.011288147419691086e-03 7.010487318038940430e-01
1.600000000000000000e+03 5.740978755056858063e-03 7.330957651138305664e-01
1.700000000000000000e+03 5.543306935578584671e-03 7.507242560386657715e-01
1.800000000000000000e+03 5.359458737075328827e-03 7.551185488700866699e-01
1.900000000000000000e+03 5.152549128979444504e-03 7.497519254684448242e-01
2.000000000000000000e+03 4.895392339676618576e-03 7.342563271522521973e-01
2.100000000000000000e+03 4.553855396807193756e-03 7.011198401451110840e-01
2.200000000000000000e+03 4.139445722103118896e-03 6.465144753456115723e-01
2.300000000000000000e+03 3.756443969905376434e-03 5.820083022117614746e-01
2.400000000000000000e+03 3.473161486908793449e-03 5.228220820426940918e-01
2.500000000000000000e+03 3.252688329666852951e-03 4.721588492393493652e-01
2.600000000000000000e+03 3.036712761968374252e-03 4.233057796955108643e-01
2.700000000000000000e+03 2.784141805022954941e-03 3.673876225948333740e-01
2.800000000000000000e+03 2.473016735166311264e-03 3.024852573871612549e-01
2.900000000000000000e+03 2.095108386129140854e-03 2.349350452423095703e-01
3.000000000000000000e+03 1.675554201938211918e-03 1.669930070638656616e-01
3.100000000000000000e+03 1.329712918959558010e-03 1.090589761734008789e-01
3.200000000000000000e+03 1.083945040591061115e-03 6.862761080265045166e-02
3.300000000000000000e+03 8.953586220741271973e-04 4.108272120356559753e-02
3.400000000000000000e+03 7.265920285135507584e-04 2.361487224698066711e-02
3.500000000000000000e+03 5.774043966084718704e-04 1.481235213577747345e-02
3.600000000000000000e+03 4.747954953927546740e-04 1.056660804897546768e-02
3.700000000000000000e+03 4.020353080704808235e-04 1.069219224154949188e-02
3.800000000000000000e+03 3.509045054670423269e-04 1.391831878572702408e-02
3.900000000000000000e+03 3.174628654960542917e-04 1.801963336765766144e-02
4.000000000000000000e+03 2.938135294243693352e-04 2.147519402205944061e-02
4.100000000000000000e+03 2.730533014982938766e-04 2.432931400835514069e-02
4.200000000000000000e+03 2.533978840801864862e-04 2.678403258323669434e-02
4.300000000000000000e+03 2.347064873902127147e-04 2.901582233607769012e-02
4.400000000000000000e+03 2.186204801546409726e-04 3.131898865103721619e-02
4.500000000000000000e+03 2.021173713728785515e-04 3.339653089642524719e-02
4.600000000000000000e+03 1.939982903422787786e-04 3.556409478187561035e-02
4.700000000000000000e+03 1.758617581799626350e-04 3.733985871076583862e-02
4.800000000000000000e+03 1.631163031561300159e-04 3.868917748332023621e-02
4.900000000000000000e+03 1.534901675768196583e-04 4.086906835436820984e-02
5.000000000000000000e+03 1.398375170538201928e-04 4.175538569688796997e-02
5.100000000000000000e+03 1.298279676120728254e-04 4.315391927957534790e-02
5.200000000000000000e+03 1.178555394290015101e-04 4.361124709248542786e-02
5.300000000000000000e+03 1.119577136705629528e-04 4.487752541899681091e-02
5.400000000000000000e+03 1.121007808251306415e-04 4.446690529584884644e-02
5.500000000000000000e+03 1.030825587804429233e-04 4.621622338891029358e-02
5.600000000000000000e+03 8.663006155984476209e-05 4.651455953717231750e-02
5.700000000000000000e+03 1.054545136867091060e-04 4.621943086385726929e-02
5.800000000000000000e+03 7.995601481525227427e-05 4.682856798171997070e-02
5.900000000000000000e+03 6.727653089910745621e-05 4.752153158187866211e-02
6.000000000000000000e+03 6.169062544358894229e-05 4.831507429480552673e-02
6.100000000000000000e+03 7.595292845508083701e-05 4.891521483659744263e-02
6.200000000000000000e+03 5.895084541407413781e-05 4.832964763045310974e-02
6.300000000000000000e+03 5.881626202608458698e-05 4.773656651377677917e-02
6.400000000000000000e+03 6.654590833932161331e-05 4.653286188840866089e-02
6.500000000000000000e+03 6.958137964829802513e-05 4.559026286005973816e-02
6.600000000000000000e+03 6.312590994639322162e-05 4.498305171728134155e-02
6.700000000000000000e+03 6.291686440818011761e-05 4.485122114419937134e-02
6.800000000000000000e+03 5.462784611154347658e-05 4.457470402121543884e-02
6.900000000000000000e+03 4.810047175851650536e-05 4.410107806324958801e-02
7.000000000000000000e+03 5.254551797406747937e-05 4.344101622700691223e-02
7.100000000000000000e+03 5.516353485290892422e-05 4.296094924211502075e-02
7.200000000000000000e+03 5.001237514079548419e-05 4.261125251650810242e-02
7.300000000000000000e+03 4.689119668910279870e-05 4.232776537537574768e-02
7.400000000000000000e+03 4.191663902020081878e-05 4.195607453584671021e-02
7.500000000000000000e+03 3.803824802162125707e-05 4.145870730280876160e-02
7.600000000000000000e+03 4.569904922391287982e-05 4.079898074269294739e-02
7.700000000000000000e+03 6.625393871217966080e-05 4.009185358881950378e-02
7.800000000000000000e+03 8.374875324079766870e-05 3.957690671086311340e-02
7.900000000000000000e+03 7.954311149660497904e-05 3.965594992041587830e-02
8.000000000000000000e+03 5.398919893195852637e-05 4.049086943268775940e-02
8.100000000000000000e+03 3.632867083069868386e-05 4.115259647369384766e-02
8.200000000000000000e+03 4.466102473088540137e-05 4.073447734117507935e-02
8.300000000000000000e+03 3.646098048193380237e-05 3.987383097410202026e-02
8.400000000000000000e+03 5.025832797400653362e-05 3.957555070519447327e-02
8.500000000000000000e+03 7.764614565530791879e-05 3.984234854578971863e-02
8.600000000000000000e+03 7.155170169426128268e-05 3.984784334897994995e-02
8.700000000000000000e+03 4.108542998437769711e-05 4.005136340856552124e-02
8.800000000000000000e+03 3.824133091256953776e-05 4.069732874631881714e-02
8.900000000000000000e+03 3.160105916322208941e-05 4.037000611424446106e-02
9.000000000000000000e+03 6.136541196610778570e-05 3.932555764913558960e-02
9.100000000000000000e+03 7.790372910676524043e-05 3.937015309929847717e-02
9.200000000000000000e+03 3.698872023960575461e-05 4.074078425765037537e-02
9.300000000000000000e+03 4.244275623932480812e-05 4.051602259278297424e-02
9.400000000000000000e+03 3.336818190291523933e-05 3.985420241951942444e-02
9.500000000000000000e+03 6.690515874652191997e-05 4.001486301422119141e-02
9.600000000000000000e+03 6.924328044988214970e-05 3.975256159901618958e-02
9.700000000000000000e+03 3.356600427650846541e-05 4.058109596371650696e-02
9.800000000000000000e+03 2.798200694087427109e-05 4.074402898550033569e-02
9.900000000000000000e+03 5.794034586870111525e-05 3.948440030217170715e-02
1.000000000000000000e+04 7.245867163874208927e-05 3.970440104603767395e-02
1.010000000000000000e+04 2.939962359960190952e-05 4.112605378031730652e-02
1.020000000000000000e+04 3.202480729669332504e-05 4.014298319816589355e-02
1.030000000000000000e+04 6.032503370079211891e-05 3.981251269578933716e-02
1.040000000000000000e+04 6.208587001310661435e-05 4.032287374138832092e-02
1.050000000000000000e+04 3.529085370246320963e-05 4.049803689122200012e-02
1.060000000000000000e+04 3.190275674569420516e-05 4.052342846989631653e-02
1.070000000000000000e+04 6.382509309332817793e-05 4.003867134451866150e-02
1.080000000000000000e+04 4.974352486897259951e-05 3.983939439058303833e-02
1.090000000000000000e+04 3.412553996895439923e-05 4.114902764558792114e-02
1.100000000000000000e+04 3.505712084006518126e-05 4.029225558042526245e-02
1.110000000000000000e+04 7.268824265338480473e-05 3.940489515662193298e-02
1.120000000000000000e+04 3.469802686595357955e-05 4.101071879267692566e-02
1.130000000000000000e+04 3.078279041801579297e-05 4.085279256105422974e-02
1.140000000000000000e+04 4.924829408992081881e-05 3.956276178359985352e-02
1.150000000000000000e+04 6.903849862283095717e-05 4.038031771779060364e-02
1.160000000000000000e+04 3.392831422388553619e-05 4.123062640428543091e-02
1.170000000000000000e+04 2.658816629264038056e-05 4.009863361716270447e-02
1.180000000000000000e+04 7.388828817056491971e-05 4.016413167119026184e-02
1.190000000000000000e+04 3.887346974806860089e-05 4.091402143239974976e-02
1.200000000000000000e+04 3.199116326868534088e-05 4.071383923292160034e-02
1.210000000000000000e+04 4.078778874827548862e-05 4.040671512484550476e-02
1.220000000000000000e+04 6.867713818792253733e-05 4.056745022535324097e-02
1.230000000000000000e+04 3.631839354056864977e-05 4.072982817888259888e-02
1.240000000000000000e+04 2.868613228201866150e-05 4.096641764044761658e-02
1.250000000000000000e+04 4.462667857296764851e-05 4.076404124498367310e-02
1.260000000000000000e+04 7.197800005087628961e-05 4.023462161421775818e-02
1.270000000000000000e+04 2.798824971250724047e-05 4.102805256843566895e-02
1.280000000000000000e+04 2.565773684182204306e-05 4.145627468824386597e-02
1.290000000000000000e+04 4.905623791273683310e-05 4.053495079278945923e-02
1.300000000000000000e+04 6.507177749881520867e-05 4.008358716964721680e-02
1.310000000000000000e+04 3.165550151607021689e-05 4.166889935731887817e-02
1.320000000000000000e+04 2.566956572991330177e-05 4.156338423490524292e-02
1.330000000000000000e+04 4.165639256825670600e-05 4.031001776456832886e-02
1.340000000000000000e+04 7.481260399799793959e-05 4.051179811358451843e-02
1.350000000000000000e+04 2.718793439271394163e-05 4.181054607033729553e-02
1.360000000000000000e+04 2.074038820865098387e-05 4.092089086771011353e-02
1.370000000000000000e+04 1.987351970456074923e-05 4.078996926546096802e-02
1.380000000000000000e+04 1.968832475540693849e-05 4.059913381934165955e-02
1.390000000000000000e+04 1.956902997335419059e-05 4.049796611070632935e-02
1.400000000000000000e+04 1.947233431565109640e-05 4.045967012643814087e-02
1.410000000000000000e+04 1.938633067766204476e-05 4.045954719185829163e-02
1.420000000000000000e+04 1.930692633322905749e-05 4.048035666346549988e-02
1.430000000000000000e+04 1.923216950672212988e-05 4.051175341010093689e-02
1.440000000000000000e+04 1.916089422593358904e-05 4.054826498031616211e-02
1.450000000000000000e+04 1.909223465190734714e-05 4.058671742677688599e-02
1.460000000000000000e+04 1.902632902783807367e-05 4.062528163194656372e-02
1.470000000000000000e+04 1.896200046758167446e-05 4.066361114382743835e-02
1.480000000000000000e+04 1.889958730316720903e-05 4.070072248578071594e-02
1.490000000000000000e+04 1.883883123809937388e-05 4.073673859238624573e-02
1.500000000000000000e+04 1.877945760497823358e-05 4.077160730957984924e-02
1.510000000000000000e+04 1.872116081358399242e-05 4.080593213438987732e-02
1.520000000000000000e+04 1.866426464403048158e-05 4.083942621946334839e-02
1.530000000000000000e+04 1.860852535173762590e-05 4.087190702557563782e-02
1.540000000000000000e+04 1.855379014159552753e-05 4.090351611375808716e-02
1.550000000000000000e+04 1.849991713243070990e-05 4.093404859304428101e-02
1.560000000000000000e+04 1.844726648414507508e-05 4.096438735723495483e-02
1.570000000000000000e+04 1.839540345827117562e-05 4.099458456039428711e-02
1.580000000000000000e+04 1.834440627135336399e-05 4.102417454123497009e-02
1.590000000000000000e+04 1.829432403610553592e-05 4.105272516608238220e-02
1.600000000000000000e+04 1.824494574975688010e-05 4.108101129531860352e-02
1.610000000000000000e+04 1.819631870603188872e-05 4.110823199152946472e-02
1.620000000000000000e+04 1.814854113035835326e-05 4.113555327057838440e-02
1.630000000000000000e+04 1.810136564017739147e-05 4.116220027208328247e-02
1.640000000000000000e+04 1.805502324714325368e-05 4.118881002068519592e-02
1.650000000000000000e+04 1.800933205231558532e-05 4.121467098593711853e-02
1.660000000000000000e+04 1.796419746824540198e-05 4.124000668525695801e-02
1.670000000000000000e+04 1.791983049770351499e-05 4.126540943980216980e-02
1.680000000000000000e+04 1.787596374924760312e-05 4.129009321331977844e-02
1.690000000000000000e+04 1.783289553713984787e-05 4.131431132555007935e-02
1.700000000000000000e+04 1.779031663318164647e-05 4.133749008178710938e-02
1.710000000000000000e+04 1.774819065758492798e-05 4.136053100228309631e-02
1.720000000000000000e+04 1.770693415892310441e-05 4.138280823826789856e-02
1.730000000000000000e+04 1.766605419106781483e-05 4.140453413128852844e-02
1.740000000000000000e+04 1.762559440976474434e-05 4.142580553889274597e-02
1.750000000000000000e+04 1.758589678502175957e-05 4.144659265875816345e-02
1.760000000000000000e+04 1.754674849507864565e-05 4.146707057952880859e-02
1.770000000000000000e+04 1.750807132339105010e-05 4.148679226636886597e-02
1.780000000000000000e+04 1.746987072692718357e-05 4.150586202740669250e-02
1.790000000000000000e+04 1.743212123983539641e-05 4.152427241206169128e-02
1.800000000000000000e+04 1.739475555950775743e-05 4.154225811362266541e-02
1.810000000000000000e+04 1.735796104185283184e-05 4.155958071351051331e-02
1.820000000000000000e+04 1.732160853862296790e-05 4.157612100243568420e-02
1.830000000000000000e+04 1.728554889268707484e-05 4.159168526530265808e-02
1.840000000000000000e+04 1.725018773868214339e-05 4.160663858056068420e-02
1.850000000000000000e+04 1.721502485452219844e-05 4.162108898162841797e-02
1.860000000000000000e+04 1.718057501420844346e-05 4.163476452231407166e-02
1.870000000000000000e+04 1.714624340820591897e-05 4.164766520261764526e-02
1.880000000000000000e+04 1.711251388769596815e-05 4.165977984666824341e-02
1.890000000000000000e+04 1.707897172309458256e-05 4.167109727859497070e-02
1.900000000000000000e+04 1.704601709207054228e-05 4.168219119310379028e-02
1.910000000000000000e+04 1.701340079307556152e-05 4.169255495071411133e-02
1.920000000000000000e+04 1.698094456514809281e-05 4.170197248458862305e-02
1.930000000000000000e+04 1.694894490356091410e-05 4.171068221330642700e-02
1.940000000000000000e+04 1.691736724751535803e-05 4.171859100461006165e-02
1.950000000000000000e+04 1.688596603344194591e-05 4.172569885849952698e-02
1.960000000000000000e+04 1.685503957560285926e-05 4.173158854246139526e-02
1.970000000000000000e+04 1.682440961303655058e-05 4.173747822642326355e-02
1.980000000000000000e+04 1.679408160271123052e-05 4.174228385090827942e-02
1.990000000000000000e+04 1.676395550020970404e-05 4.174657538533210754e-02
2.000000000000000000e+04 1.673423503234516829e-05 4.175051301717758179e-02
2.010000000000000000e+04 1.670502206252422184e-05 4.175317659974098206e-02
2.020000000000000000e+04 1.667580363573506474e-05 4.175500199198722839e-02
2.030000000000000000e+04 1.664694900682661682e-05 4.175642877817153931e-02
2.040000000000000000e+04 1.661824535403866321e-05 4.175692796707153320e-02
2.050000000000000000e+04 1.659011104493401945e-05 4.175679013133049011e-02
2.060000000000000000e+04 1.656202948652207851e-05 4.175585508346557617e-02
2.070000000000000000e+04 1.653410618018824607e-05 4.175418615341186523e-02
2.080000000000000000e+04 1.650647755013778806e-05 4.175148531794548035e-02
2.090000000000000000e+04 1.647928547754418105e-05 4.174855723977088928e-02
2.100000000000000000e+04 1.645217162149492651e-05 4.174516350030899048e-02
2.110000000000000000e+04 1.642535789869725704e-05 4.174039512872695923e-02
2.120000000000000000e+04 1.639864422031678259e-05 4.173567146062850952e-02
2.130000000000000000e+04 1.637207060412038118e-05 4.172986745834350586e-02
2.140000000000000000e+04 1.634609725442714989e-05 4.172347113490104675e-02
2.150000000000000000e+04 1.631999475648626685e-05 4.171681776642799377e-02
2.160000000000000000e+04 1.629408325243275613e-05 4.170947521924972534e-02
2.170000000000000000e+04 1.626858829695265740e-05 4.170132800936698914e-02
2.180000000000000000e+04 1.624293872737325728e-05 4.169262200593948364e-02
2.190000000000000000e+04 1.621760384296067059e-05 4.168309643864631653e-02
2.200000000000000000e+04 1.619261092855595052e-05 4.167282581329345703e-02
2.210000000000000000e+04 1.616759072931017727e-05 4.166198894381523132e-02
2.220000000000000000e+04 1.614277789485640824e-05 4.165059328079223633e-02
2.230000000000000000e+04 1.611807419976685196e-05 4.163825511932373047e-02
2.240000000000000000e+04 1.609362880117259920e-05 4.162533953785896301e-02
2.250000000000000000e+04 1.606933801667764783e-05 4.161191731691360474e-02
2.260000000000000000e+04 1.604520184628199786e-05 4.159790277481079102e-02
2.270000000000000000e+04 1.602117663423996419e-05 4.158339649438858032e-02
2.280000000000000000e+04 1.599729694135021418e-05 4.156841710209846497e-02
2.290000000000000000e+04 1.597365007910411805e-05 4.155268147587776184e-02
2.300000000000000000e+04 1.595003050169907510e-05 4.153680801391601562e-02
2.310000000000000000e+04 1.592656735738273710e-05 4.152011871337890625e-02
2.320000000000000000e+04 1.590324245626106858e-05 4.150264710187911987e-02
2.330000000000000000e+04 1.588004124641884118e-05 4.148457571864128113e-02
2.340000000000000000e+04 1.585697464179247618e-05 4.146631434559822083e-02
2.350000000000000000e+04 1.583401717653032392e-05 4.144766554236412048e-02
2.360000000000000000e+04 1.581103606440592557e-05 4.142884537577629089e-02
2.370000000000000000e+04 1.578839874127879739e-05 4.140929132699966431e-02
2.380000000000000000e+04 1.576572503836359829e-05 4.138902202248573303e-02
2.390000000000000000e+04 1.574310954310931265e-05 4.136848449707031250e-02
2.400000000000000000e+04 1.572068322275299579e-05 4.134773463010787964e-02
2.410000000000000000e+04 1.569814958202186972e-05 4.132641106843948364e-02
2.420000000000000000e+04 1.567610343045089394e-05 4.130478948354721069e-02
2.430000000000000000e+04 1.565385355206672102e-05 4.128254577517509460e-02
2.440000000000000000e+04 1.563193291076458991e-05 4.125993326306343079e-02
2.450000000000000000e+04 1.560978853376582265e-05 4.123700410127639771e-02
2.460000000000000000e+04 1.558783515065442771e-05 4.121356457471847534e-02
2.470000000000000000e+04 1.556606366648338735e-05 4.118949547410011292e-02
2.480000000000000000e+04 1.554421578475739807e-05 4.116482287645339966e-02
2.490000000000000000e+04 1.552270441607106477e-05 4.114029556512832642e-02
2.500000000000000000e+04 1.550101842440199107e-05 4.111541435122489929e-02
2.510000000000000000e+04 1.547933970869053155e-05 4.108974337577819824e-02
2.520000000000000000e+04 1.545797385915648192e-05 4.106364026665687561e-02
2.530000000000000000e+04 1.543653888802509755e-05 4.103745892643928528e-02
2.540000000000000000e+04 1.541526580695062876e-05 4.101069644093513489e-02
2.550000000000000000e+04 1.539395452709868550e-05 4.098370298743247986e-02
2.560000000000000000e+04 1.537275056762155145e-05 4.095616564154624939e-02
2.570000000000000000e+04 1.535141927888616920e-05 4.092860966920852661e-02
2.580000000000000000e+04 1.533035538159310818e-05 4.090099781751632690e-02
2.590000000000000000e+04 1.530937333882320672e-05 4.087257385253906250e-02
2.600000000000000000e+04 1.528828397567849606e-05 4.084410145878791809e-02
2.610000000000000000e+04 1.526751657365821302e-05 4.081583768129348755e-02
2.620000000000000000e+04 1.524660729046445340e-05 4.078689590096473694e-02
2.630000000000000000e+04 1.522585716884350404e-05 4.075735062360763550e-02
2.640000000000000000e+04 1.520505884400336072e-05 4.072739928960800171e-02
2.650000000000000000e+04 1.518419412604998797e-05 4.069774597883224487e-02
2.660000000000000000e+04 1.516346947028068826e-05 4.066733270883560181e-02
2.670000000000000000e+04 1.514282121206633747e-05 4.063660651445388794e-02
2.680000000000000000e+04 1.512225389888044447e-05 4.060580953955650330e-02
2.690000000000000000e+04 1.510181391495279968e-05 4.057467728853225708e-02
2.700000000000000000e+04 1.508125569671392441e-05 4.054341092705726624e-02
2.710000000000000000e+04 1.506101398263126612e-05 4.051147773861885071e-02
2.720000000000000000e+04 1.504053489043144509e-05 4.047952219843864441e-02
2.730000000000000000e+04 1.502020222687860951e-05 4.044795408844947815e-02
2.740000000000000000e+04 1.499997324572177604e-05 4.041624069213867188e-02
2.750000000000000000e+04 1.497950870543718338e-05 4.038387537002563477e-02
2.760000000000000000e+04 1.495939341111807153e-05 4.035148397088050842e-02
2.770000000000000000e+04 1.493933814344927669e-05 4.031907394528388977e-02
2.780000000000000000e+04 1.491916555096395314e-05 4.028630256652832031e-02
2.790000000000000000e+04 1.489908572693821043e-05 4.025326296687126160e-02
2.800000000000000000e+04 1.487900499341776595e-05 4.021973162889480591e-02
2.810000000000000000e+04 1.485911798226879910e-05 4.018607363104820251e-02
2.820000000000000000e+04 1.483906362409470603e-05 4.015235230326652527e-02
2.830000000000000000e+04 1.481920571677619591e-05 4.011818394064903259e-02
2.840000000000000000e+04 1.479923867009347305e-05 4.008394107222557068e-02
2.850000000000000000e+04 1.477936439187033102e-05 4.004945233464241028e-02
2.860000000000000000e+04 1.475954923080280423e-05 4.001479595899581909e-02
2.870000000000000000e+04 1.473965585319092497e-05 3.997986763715744019e-02
2.880000000000000000e+04 1.471991345169954002e-05 3.994489461183547974e-02
2.890000000000000000e+04 1.470009192416910082e-05 3.990991786122322083e-02
2.900000000000000000e+04 1.468036953156115487e-05 3.987476602196693420e-02
2.910000000000000000e+04 1.466086996515514329e-05 3.983981162309646606e-02
2.920000000000000000e+04 1.464118213334586471e-05 3.980470076203346252e-02
2.930000000000000000e+04 1.462174986954778433e-05 3.976922854781150818e-02
2.940000000000000000e+04 1.460212206438882276e-05 3.973386809229850769e-02
2.950000000000000000e+04 1.458259976061526686e-05 3.969848155975341797e-02
2.960000000000000000e+04 1.456308655178872868e-05 3.966249153017997742e-02
2.970000000000000000e+04 1.454367975384229794e-05 3.962635248899459839e-02
2.980000000000000000e+04 1.452419110137270764e-05 3.959007933735847473e-02
2.990000000000000000e+04 1.450490071874810383e-05 3.955363482236862183e-02
3.000000000000000000e+04 1.448551756766391918e-05 3.951718285679817200e-02
3.010000000000000000e+04 1.446628539270022884e-05 3.948088735342025757e-02
3.020000000000000000e+04 1.444695772079285234e-05 3.944445401430130005e-02
3.030000000000000000e+04 1.442783650418277830e-05 3.940794616937637329e-02
3.040000000000000000e+04 1.440874439140316099e-05 3.937141224741935730e-02
3.050000000000000000e+04 1.438978870282880962e-05 3.933502361178398132e-02
3.060000000000000000e+04 1.437056107533862814e-05 3.929822891950607300e-02
3.070000000000000000e+04 1.435174181096954271e-05 3.926141932606697083e-02
3.080000000000000000e+04 1.433276429452234879e-05 3.922470659017562866e-02
3.090000000000000000e+04 1.431387590855592862e-05 3.918809443712234497e-02
3.100000000000000000e+04 1.429491112503455952e-05 3.915124386548995972e-02
3.110000000000000000e+04 1.427604820491978899e-05 3.911415860056877136e-02
3.120000000000000000e+04 1.425709615432424471e-05 3.907736018300056458e-02
3.130000000000000000e+04 1.423845333192730322e-05 3.904072195291519165e-02
3.140000000000000000e+04 1.421968045178800821e-05 3.900371119379997253e-02
3.150000000000000000e+04 1.420107400917913765e-05 3.896663710474967957e-02
3.160000000000000000e+04 1.418241754436166957e-05 3.892973437905311584e-02
3.170000000000000000e+04 1.416379564034286886e-05 3.889315575361251831e-02
3.180000000000000000e+04 1.414523194398498163e-05 3.885610774159431458e-02
3.190000000000000000e+04 1.412669462297344580e-05 3.881864994764328003e-02
3.200000000000000000e+04 1.410809090884868056e-05 3.878192231059074402e-02
3.210000000000000000e+04 1.408969728800002486e-05 3.874486684799194336e-02
3.220000000000000000e+04 1.407113450113683939e-05 3.870720788836479187e-02
3.230000000000000000e+04 1.405274360877228901e-05 3.866981714963912964e-02
3.240000000000000000e+04 1.403434725943952799e-05 3.863261267542839050e-02
3.250000000000000000e+04 1.401604185957694426e-05 3.859547898173332214e-02
3.260000000000000000e+04 1.399766097165411338e-05 3.855813294649124146e-02
3.270000000000000000e+04 1.397946380166104063e-05 3.852098435163497925e-02
3.280000000000000000e+04 1.396128845954081044e-05 3.848391398787498474e-02
3.290000000000000000e+04 1.394321134284837171e-05 3.844680637121200562e-02
3.300000000000000000e+04 1.392504327668575570e-05 3.840978816151618958e-02
3.310000000000000000e+04 1.390691249980591238e-05 3.837268799543380737e-02
3.320000000000000000e+04 1.388890723319491372e-05 3.833537176251411438e-02
3.330000000000000000e+04 1.387110751238651574e-05 3.829817846417427063e-02
3.340000000000000000e+04 1.385306131851393729e-05 3.826107457280158997e-02
3.350000000000000000e+04 1.383515063935192302e-05 3.822379559278488159e-02
3.360000000000000000e+04 1.381738820782629773e-05 3.818676248192787170e-02
3.370000000000000000e+04 1.379954028379870579e-05 3.814992681145668030e-02
3.380000000000000000e+04 1.378177876176778227e-05 3.811288625001907349e-02
3.390000000000000000e+04 1.376398449792759493e-05 3.807609528303146362e-02
3.400000000000000000e+04 1.374632120132446289e-05 3.803925961256027222e-02
3.410000000000000000e+04 1.372857695969287306e-05 3.800257667899131775e-02
3.420000000000000000e+04 1.371103462588507682e-05 3.796611353754997253e-02
3.430000000000000000e+04 1.369356232316931710e-05 3.792964667081832886e-02
3.440000000000000000e+04 1.367620461678598076e-05 3.789318352937698364e-02
3.450000000000000000e+04 1.365858588542323560e-05 3.785663470625877380e-02
3.460000000000000000e+04 1.364126273983856663e-05 3.782033175230026245e-02
3.470000000000000000e+04 1.362374587188242003e-05 3.778397291898727417e-02
3.480000000000000000e+04 1.360635815217392519e-05 3.774759918451309204e-02
3.490000000000000000e+04 1.358910594717599452e-05 3.771141543984413147e-02
3.500000000000000000e+04 1.357191467832308263e-05 3.767516091465950012e-02
3.510000000000000000e+04 1.355453332507750019e-05 3.763916715979576111e-02
3.520000000000000000e+04 1.353736206510802731e-05 3.760328143835067749e-02
3.530000000000000000e+04 1.352008257526904345e-05 3.756741434335708618e-02
3.540000000000000000e+04 1.350302591163199395e-05 3.753158822655677795e-02
3.550000000000000000e+04 1.348590376437641680e-05 3.749630227684974670e-02
3.560000000000000000e+04 1.346878252661554143e-05 3.746117278933525085e-02
3.570000000000000000e+04 1.345168766420101747e-05 3.742575645446777344e-02
3.580000000000000000e+04 1.343471558357123286e-05 3.739025071263313293e-02
3.590000000000000000e+04 1.341779989161295816e-05 3.735480457544326782e-02
3.600000000000000000e+04 1.340072594757657498e-05 3.731954097747802734e-02
3.610000000000000000e+04 1.338395213679177687e-05 3.728453442454338074e-02
3.620000000000000000e+04 1.336702280241297558e-05 3.724949806928634644e-02
3.630000000000000000e+04 1.335011984338052571e-05 3.721402212977409363e-02
3.640000000000000000e+04 1.333336240350035951e-05 3.717856854200363159e-02
3.650000000000000000e+04 1.331648400082485750e-05 3.714340925216674805e-02
3.660000000000000000e+04 1.329982296738307923e-05 3.710840269923210144e-02
3.670000000000000000e+04 1.328295002167578787e-05 3.707327321171760559e-02
3.680000000000000000e+04 1.326630626863334328e-05 3.703832253813743591e-02
3.690000000000000000e+04 1.324952972936443985e-05 3.700339421629905701e-02
3.700000000000000000e+04 1.323304604738950729e-05 3.696891292929649353e-02
3.710000000000000000e+04 1.321637864748481661e-05 3.693462163209915161e-02
3.720000000000000000e+04 1.319997318205423653e-05 3.690009564161300659e-02
3.730000000000000000e+04 1.318343038292368874e-05 3.686523810029029846e-02
3.740000000000000000e+04 1.316700036113616079e-05 3.683052584528923035e-02
3.750000000000000000e+04 1.315059216722147539e-05 3.679599985480308533e-02
3.760000000000000000e+04 1.313429584115510806e-05 3.676145523786544800e-02
3.770000000000000000e+04 1.311797041125828400e-05 3.672682493925094604e-02
3.780000000000000000e+04 1.310168499912833795e-05 3.669233992695808411e-02
3.790000000000000000e+04 1.308530227106530219e-05 3.665816038846969604e-02
3.800000000000000000e+04 1.306920785282272846e-05 3.662436828017234802e-02
3.810000000000000000e+04 1.305294881603913382e-05 3.659087419509887695e-02
3.820000000000000000e+04 1.303688623011112213e-05 3.655723109841346741e-02
3.830000000000000000e+04 1.302068176300963387e-05 3.652374073863029480e-02
3.840000000000000000e+04 1.300476287724450231e-05 3.648987412452697754e-02
3.850000000000000000e+04 1.298875213251449168e-05 3.645663335919380188e-02
3.860000000000000000e+04 1.297261496802093461e-05 3.642364591360092163e-02
3.870000000000000000e+04 1.295666152145713568e-05 3.639069199562072754e-02
3.880000000000000000e+04 1.294075173063902184e-05 3.635811433196067810e-02
3.890000000000000000e+04 1.292483921133680269e-05 3.632519766688346863e-02
3.900000000000000000e+04 1.290903946937760338e-05 3.629214689135551453e-02
3.910000000000000000e+04 1.289320516661973670e-05 3.625923395156860352e-02
3.920000000000000000e+04 1.287749091716250405e-05 3.622680157423019409e-02
3.930000000000000000e+04 1.286176393477944657e-05 3.619394823908805847e-02
3.940000000000000000e+04 1.284605696127982810e-05 3.616136312484741211e-02
3.950000000000000000e+04 1.283044002775568515e-05 3.612847998738288879e-02
3.960000000000000000e+04 1.281467666558455676e-05 3.609555959701538086e-02
3.970000000000000000e+04 1.279891603189753368e-05 3.606303408741950989e-02
3.980000000000000000e+04 1.278357012779451907e-05 3.603081032633781433e-02
3.990000000000000000e+04 1.276774673897307366e-05 3.599836677312850952e-02
4.000000000000000000e+04 1.275218528462573886e-05 3.596615418791770935e-02
4.010000000000000000e+04 1.273666566703468561e-05 3.593365475535392761e-02
4.020000000000000000e+04 1.272131430596346036e-05 3.590130805969238281e-02
4.030000000000000000e+04 1.270575921807903796e-05 3.586927056312561035e-02
4.040000000000000000e+04 1.269035965378861874e-05 3.583725914359092712e-02
4.050000000000000000e+04 1.267489187739556655e-05 3.580531105399131775e-02
4.060000000000000000e+04 1.265955961571307853e-05 3.577313572168350220e-02
4.070000000000000000e+04 1.264417551283258945e-05 3.574128821492195129e-02
4.080000000000000000e+04 1.262885689357062802e-05 3.570955619215965271e-02
4.090000000000000000e+04 1.261355828319210559e-05 3.567826002836227417e-02
4.100000000000000000e+04 1.259830787603277713e-05 3.564663976430892944e-02
4.110000000000000000e+04 1.258299744222313166e-05 3.561482951045036316e-02
4.120000000000000000e+04 1.256781433767173439e-05 3.558317944407463074e-02
4.130000000000000000e+04 1.255254301213426515e-05 3.555144742131233215e-02
4.140000000000000000e+04 1.253729442396434024e-05 3.551993891596794128e-02
4.150000000000000000e+04 1.252228958037449047e-05 3.548897057771682739e-02
4.160000000000000000e+04 1.250713103218004107e-05 3.545830026268959045e-02
4.170000000000000000e+04 1.249204433406703174e-05 3.542753309011459351e-02
4.180000000000000000e+04 1.247684667760040611e-05 3.539677709341049194e-02
4.190000000000000000e+04 1.246177998837083578e-05 3.536588326096534729e-02
4.200000000000000000e+04 1.244688610313460231e-05 3.533497825264930725e-02
4.210000000000000000e+04 1.243180849996861070e-05 3.530434519052505493e-02
4.220000000000000000e+04 1.241676636709598824e-05 3.527382761240005493e-02
4.230000000000000000e+04 1.240186793438624591e-05 3.524344787001609802e-02
4.240000000000000000e+04 1.238684671989176422e-05 3.521331772208213806e-02
4.250000000000000000e+04 1.237194010172970593e-05 3.518300876021385193e-02
4.260000000000000000e+04 1.235699619428487495e-05 3.515295311808586121e-02
4.270000000000000000e+04 1.234202591149369255e-05 3.512288257479667664e-02
4.280000000000000000e+04 1.232717386301374063e-05 3.509273752570152283e-02
4.290000000000000000e+04 1.231225814990466461e-05 3.506267815828323364e-02
4.300000000000000000e+04 1.229742247232934460e-05 3.503252193331718445e-02
4.310000000000000000e+04 1.228259043273283169e-05 3.500274568796157837e-02
4.320000000000000000e+04 1.226769018103368580e-05 3.497291728854179382e-02
4.330000000000000000e+04 1.225288997375173494e-05 3.494350984692573547e-02
4.340000000000000000e+04 1.223808612849097699e-05 3.491397947072982788e-02
4.350000000000000000e+04 1.222336322825867683e-05 3.488433733582496643e-02
4.360000000000000000e+04 1.220855392602970824e-05 3.485485166311264038e-02
4.370000000000000000e+04 1.219385558215435594e-05 3.482524305582046509e-02
4.380000000000000000e+04 1.217903263750486076e-05 3.479601070284843445e-02
4.390000000000000000e+04 1.216449436469702050e-05 3.476678207516670227e-02
4.400000000000000000e+04 1.214980238728458062e-05 3.473753854632377625e-02
4.410000000000000000e+04 1.213518225995358080e-05 3.470850735902786255e-02
4.420000000000000000e+04 1.212053666677093133e-05 3.467955440282821655e-02
4.430000000000000000e+04 1.210598566103726625e-05 3.465060144662857056e-02
4.440000000000000000e+04 1.209154652315191925e-05 3.462170809507369995e-02
4.450000000000000000e+04 1.207691548188449815e-05 3.459272533655166626e-02
4.460000000000000000e+04 1.206234173878328875e-05 3.456414863467216492e-02
4.470000000000000000e+04 1.204779437102843076e-05 3.453580662608146667e-02
4.480000000000000000e+04 1.203332340082852170e-05 3.450751677155494690e-02
4.490000000000000000e+04 1.201880968437762931e-05 3.447940200567245483e-02
4.500000000000000000e+04 1.200431233883136883e-05 3.445140272378921509e-02
4.510000000000000000e+04 1.198980316985398531e-05 3.442337736487388611e-02
4.520000000000000000e+04 1.197549045173218474e-05 3.439539670944213867e-02
4.530000000000000000e+04 1.196085668198065832e-05 3.436755016446113586e-02
4.540000000000000000e+04 1.194641754409531131e-05 3.433994203805923462e-02
4.550000000000000000e+04 1.193203388538677245e-05 3.431230038404464722e-02
4.560000000000000000e+04 1.191762748931068927e-05 3.428464382886886597e-02
4.570000000000000000e+04 1.190310285892337561e-05 3.425716608762741089e-02
4.580000000000000000e+04 1.188873648061417043e-05 3.422990441322326660e-02
4.590000000000000000e+04 1.187434918392682448e-05 3.420295193791389465e-02
4.600000000000000000e+04 1.185996461572358385e-05 3.417608886957168579e-02
4.610000000000000000e+04 1.184565553558059037e-05 3.414906188845634460e-02
4.620000000000000000e+04 1.183138192573096603e-05 3.412200883030891418e-02
4.630000000000000000e+04 1.181695279228733853e-05 3.409524634480476379e-02
4.640000000000000000e+04 1.180265371658606455e-05 3.406863287091255188e-02
4.650000000000000000e+04 1.178843194793444127e-05 3.404241055250167847e-02
4.660000000000000000e+04 1.177428748633246869e-05 3.401595354080200195e-02
4.670000000000000000e+04 1.175983379653189331e-05 3.398961573839187622e-02
4.680000000000000000e+04 1.174564204120542854e-05 3.396339341998100281e-02
4.690000000000000000e+04 1.173129840026376769e-05 3.393700346350669861e-02
4.700000000000000000e+04 1.171713483927305788e-05 3.391075134277343750e-02
4.710000000000000000e+04 1.170284576801350340e-05 3.388460353016853333e-02
4.720000000000000000e+04 1.168866219813935459e-05 3.385857492685317993e-02
4.730000000000000000e+04 1.167432947113411501e-05 3.383266553282737732e-02
4.740000000000000000e+04 1.166000492958119139e-05 3.380697593092918396e-02
4.750000000000000000e+04 1.164586683444213122e-05 3.378117829561233521e-02
4.760000000000000000e+04 1.163169872597791255e-05 3.375547006726264954e-02
4.770000000000000000e+04 1.161748787126271054e-05 3.372999653220176697e-02
4.780000000000000000e+04 1.160330430138856173e-05 3.370429202914237976e-02
4.790000000000000000e+04 1.158903887699125335e-05 3.367874771356582642e-02
4.800000000000000000e+04 1.157477254309924319e-05 3.365333750844001770e-02
4.810000000000000000e+04 1.156072266894625500e-05 3.362826257944107056e-02
4.820000000000000000e+04 1.154638903244631365e-05 3.360313549637794495e-02
4.830000000000000000e+04 1.153220000560395420e-05 3.357773646712303162e-02
4.840000000000000000e+04 1.151797368947882205e-05 3.355241194367408752e-02
4.850000000000000000e+04 1.150377102021593601e-05 3.352732583880424500e-02
4.860000000000000000e+04 1.148952469520736486e-05 3.350241854786872864e-02
4.870000000000000000e+04 1.147536295320605859e-05 3.347742184996604919e-02
4.880000000000000000e+04 1.146122122008819133e-05 3.345256671309471130e-02
4.890000000000000000e+04 1.144696216215379536e-05 3.342756628990173340e-02
4.900000000000000000e+04 1.143273038906045258e-05 3.340291976928710938e-02
4.910000000000000000e+04 1.141851043939823285e-05 3.337831050157546997e-02
4.920000000000000000e+04 1.140447056968696415e-05 3.335348889231681824e-02
4.930000000000000000e+04 1.139015421358635649e-05 3.332909196615219116e-02
4.940000000000000000e+04 1.137601611844729632e-05 3.330473229289054871e-02
4.950000000000000000e+04 1.136186892836121842e-05 3.328024223446846008e-02
4.960000000000000000e+04 1.134761168941622600e-05 3.325599804520606995e-02
4.970000000000000000e+04 1.133342902903677896e-05 3.323170915246009827e-02
4.980000000000000000e+04 1.131909903051564470e-05 3.320763632655143738e-02
4.990000000000000000e+04 1.130511463998118415e-05 3.318366035819053650e-02
5.000000000000000000e+04 1.129079737438587472e-05 3.315982595086097717e-02
5.010000000000000000e+04 1.127660016209119931e-05 3.313591331243515015e-02
5.020000000000000000e+04 1.126233291870448738e-05 3.311179578304290771e-02
5.030000000000000000e+04 1.124814752984093502e-05 3.308788314461708069e-02
5.040000000000000000e+04 1.123405581893166527e-05 3.306403383612632751e-02
5.050000000000000000e+04 1.121980130847077817e-05 3.304049745202064514e-02
5.060000000000000000e+04 1.120563138101715595e-05 3.301679342985153198e-02
5.070000000000000000e+04 1.119137505156686530e-05 3.299324586987495422e-02
5.080000000000000000e+04 1.117716601584106684e-05 3.296971321105957031e-02
5.090000000000000000e+04 1.116300063586095348e-05 3.294639661908149719e-02
5.100000000000000000e+04 1.114871520258020610e-05 3.292288258671760559e-02
5.110000000000000000e+04 1.113465623348020017e-05 3.289945051074028015e-02
5.120000000000000000e+04 1.112035806727362797e-05 3.287603333592414856e-02
5.130000000000000000e+04 1.110612174670677632e-05 3.285259753465652466e-02
5.140000000000000000e+04 1.109190725401276723e-05 3.282914683222770691e-02
5.150000000000000000e+04 1.107765820052009076e-05 3.280580416321754456e-02
5.160000000000000000e+04 1.106347826862474903e-05 3.278246149420738220e-02
5.170000000000000000e+04 1.104938928619958460e-05 3.275922313332557678e-02
5.180000000000000000e+04 1.103504928323673084e-05 3.273605182766914368e-02
5.190000000000000000e+04 1.102066471503349021e-05 3.271275386214256287e-02
5.200000000000000000e+04 1.100649387808516622e-05 3.268959373235702515e-02
5.210000000000000000e+04 1.099219116440508515e-05 3.266653046011924744e-02
5.220000000000000000e+04 1.097797485272167251e-05 3.264347463846206665e-02
5.230000000000000000e+04 1.096370488085085526e-05 3.262034803628921509e-02
5.240000000000000000e+04 1.094939852919196710e-05 3.259731456637382507e-02
5.250000000000000000e+04 1.093525861506350338e-05 3.257442638278007507e-02
5.260000000000000000e+04 1.092095135390991345e-05 3.255171328783035278e-02
5.270000000000000000e+04 1.090672594727948308e-05 3.252894058823585510e-02
5.280000000000000000e+04 1.089227043848950416e-05 3.250605985522270203e-02
5.290000000000000000e+04 1.087804048438556492e-05 3.248324990272521973e-02
5.300000000000000000e+04 1.086374413716839626e-05 3.246045485138893127e-02
5.310000000000000000e+04 1.084945233742473647e-05 3.243748471140861511e-02
5.320000000000000000e+04 1.083506867871619761e-05 3.241486102342605591e-02
5.330000000000000000e+04 1.082085600501159206e-05 3.239214047789573669e-02
5.340000000000000000e+04 1.080642050510505214e-05 3.236909210681915283e-02
5.350000000000000000e+04 1.079211142496205866e-05 3.234586492180824280e-02
5.360000000000000000e+04 1.077777233149390668e-05 3.232294693589210510e-02
5.370000000000000000e+04 1.076330772775691003e-05 3.230001404881477356e-02
5.380000000000000000e+04 1.074906049325363711e-05 3.227695077657699585e-02
5.390000000000000000e+04 1.073458042810671031e-05 3.225377574563026428e-02
5.400000000000000000e+04 1.072021768777631223e-05 3.223058208823204041e-02
5.410000000000000000e+04 1.070586040441412479e-05 3.220742195844650269e-02
5.420000000000000000e+04 1.069136305886786431e-05 3.218408674001693726e-02
5.430000000000000000e+04 1.067690755007788539e-05 3.216048330068588257e-02
5.440000000000000000e+04 1.066260574589250609e-05 3.213710337877273560e-02
5.450000000000000000e+04 1.064814205165021122e-05 3.211381286382675171e-02
5.460000000000000000e+04 1.063378658727742732e-05 3.209035843610763550e-02
5.470000000000000000e+04 1.061937837221194059e-05 3.206694871187210083e-02
5.480000000000000000e+04 1.060492922988487408e-05 3.204382210969924927e-02
5.490000000000000000e+04 1.059053374774521217e-05 3.202068433165550232e-02
5.500000000000000000e+04 1.057605186360888183e-05 3.199750557541847229e-02
5.510000000000000000e+04 1.056150995282223448e-05 3.197431936860084534e-02
5.520000000000000000e+04 1.054711628967197612e-05 3.195105865597724915e-02
5.530000000000000000e+04 1.053264986694557592e-05 3.192780539393424988e-02
5.540000000000000000e+04 1.051820618158672005e-05 3.190445527434349060e-02
5.550000000000000000e+04 1.050371247401926666e-05 3.188078850507736206e-02
5.560000000000000000e+04 1.048928515956504270e-05 3.185719624161720276e-02
5.570000000000000000e+04 1.047458954417379573e-05 3.183348849415779114e-02
5.580000000000000000e+04 1.046016768668778241e-05 3.180971369147300720e-02
5.590000000000000000e+04 1.044565942720510066e-05 3.178603202104568481e-02
5.600000000000000000e+04 1.043105839926283807e-05 3.176223859190940857e-02
5.610000000000000000e+04 1.041663745127152652e-05 3.173833712935447693e-02
5.620000000000000000e+04 1.040213737724116072e-05 3.171452879905700684e-02
5.630000000000000000e+04 1.038757545757107437e-05 3.169070929288864136e-02
5.640000000000000000e+04 1.037307083606719971e-05 3.166683763265609741e-02
5.650000000000000000e+04 1.035858622344676405e-05 3.164309635758399963e-02
5.660000000000000000e+04 1.034398519550450146e-05 3.161913529038429260e-02
5.670000000000000000e+04 1.032943782774964347e-05 3.159511834383010864e-02
5.680000000000000000e+04 1.031476676871534437e-05 3.157110139727592468e-02
5.690000000000000000e+04 1.030009843816515058e-05 3.154698759317398071e-02
5.700000000000000000e+04 1.028551650961162522e-05 3.152280300855636597e-02
5.710000000000000000e+04 1.027091275318525732e-05 3.149821609258651733e-02
5.720000000000000000e+04 1.025621895678341389e-05 3.147387132048606873e-02
5.730000000000000000e+04 1.024149969452992082e-05 3.144928440451622009e-02
5.740000000000000000e+04 1.022690048557706177e-05 3.142454847693443298e-02
5.750000000000000000e+04 1.021225762087851763e-05 3.139938786625862122e-02
5.760000000000000000e+04 1.019748469843761995e-05 3.137425333261489868e-02
5.770000000000000000e+04 1.018280818243511021e-05 3.134920075535774231e-02
5.780000000000000000e+04 1.016804344544652849e-05 3.132433444261550903e-02
5.790000000000000000e+04 1.015339785226387903e-05 3.129925206303596497e-02
5.800000000000000000e+04 1.013874771160772070e-05 3.127375245094299316e-02
5.810000000000000000e+04 1.012392567645292729e-05 3.124807588756084442e-02
5.820000000000000000e+04 1.010918094834778458e-05 3.122218511998653412e-02
5.830000000000000000e+04 1.009461993817240000e-05 3.119624592363834381e-02
5.840000000000000000e+04 1.007985247269971296e-05 3.117056004703044891e-02
5.850000000000000000e+04 1.006517959467601031e-05 3.114487789571285248e-02
5.860000000000000000e+04 1.005053218250395730e-05 3.111911192536354065e-02
5.870000000000000000e+04 1.003563829726772383e-05 3.109320439398288727e-02
5.880000000000000000e+04 1.002094813884468749e-05 3.106710873544216156e-02
5.890000000000000000e+04 1.000600877887336537e-05 3.104101121425628662e-02
5.900000000000000000e+04 9.991424121835734695e-06 3.101472742855548859e-02
5.910000000000000000e+04 9.976425644708797336e-06 3.098846413195133209e-02
5.920000000000000000e+04 9.961727300833445042e-06 3.096209652721881866e-02
5.930000000000000000e+04 9.946748832589946687e-06 3.093552589416503906e-02
5.940000000000000000e+04 9.932041393767576665e-06 3.090872988104820251e-02
5.950000000000000000e+04 9.917096576828043908e-06 3.088210336863994598e-02
5.960000000000000000e+04 9.902329111355356872e-06 3.085511922836303711e-02
5.970000000000000000e+04 9.887516171147581190e-06 3.082800470292568207e-02
5.980000000000000000e+04 9.872679584077559412e-06 3.080095909535884857e-02
5.990000000000000000e+04 9.857786608336027712e-06 3.077375888824462891e-02
6.000000000000000000e+04 9.842997314990498126e-06 3.074663877487182617e-02
6.010000000000000000e+04 9.828172551351599395e-06 3.071933798491954803e-02
6.020000000000000000e+04 9.813307769945822656e-06 3.069227002561092377e-02
6.030000000000000000e+04 9.798469363886397332e-06 3.066495992243289948e-02
6.040000000000000000e+04 9.783579116628970951e-06 3.063740395009517670e-02
6.050000000000000000e+04 9.768645213625859469e-06 3.060993552207946777e-02
6.060000000000000000e+04 9.753905032994225621e-06 3.058214671909809113e-02
6.070000000000000000e+04 9.738763765199109912e-06 3.055420890450477600e-02
6.080000000000000000e+04 9.723880793899297714e-06 3.052627667784690857e-02
6.090000000000000000e+04 9.708872312330640852e-06 3.049840591847896576e-02
6.100000000000000000e+04 9.693961146695073694e-06 3.047040291130542755e-02
6.110000000000000000e+04 9.678967217041645199e-06 3.044199943542480469e-02
6.120000000000000000e+04 9.663925993663724512e-06 3.041335567831993103e-02
6.130000000000000000e+04 9.649030289438087493e-06 3.038495779037475586e-02
6.140000000000000000e+04 9.634153684601187706e-06 3.035658597946166992e-02
6.150000000000000000e+04 9.619124284654390067e-06 3.032809868454933167e-02
6.160000000000000000e+04 9.604113074601627886e-06 3.029928915202617645e-02
6.170000000000000000e+04 9.589041837898548692e-06 3.027035854756832123e-02
6.180000000000000000e+04 9.574116120347753167e-06 3.024204261600971222e-02
6.190000000000000000e+04 9.559165846440009773e-06 3.021365217864513397e-02
6.200000000000000000e+04 9.544100976199842989e-06 3.018495813012123108e-02
6.210000000000000000e+04 9.529092494631186128e-06 3.015565685927867889e-02
6.220000000000000000e+04 9.514142220723442733e-06 3.012640960514545441e-02
6.230000000000000000e+04 9.499029147264081985e-06 3.009714744985103607e-02
6.240000000000000000e+04 9.483923349762335420e-06 3.006773069500923157e-02
6.250000000000000000e+04 9.469012184126768261e-06 3.003810159862041473e-02
6.260000000000000000e+04 9.453867278352845460e-06 3.000852838158607483e-02
6.270000000000000000e+04 9.438821507501415908e-06 2.997879870235919952e-02
6.280000000000000000e+04 9.423625670024193823e-06 2.994907461106777191e-02
6.290000000000000000e+04 9.408551704837009311e-06 2.991936169564723969e-02
6.300000000000000000e+04 9.393477739649824798e-06 2.988937869668006897e-02
6.310000000000000000e+04 9.378487447975203395e-06 2.985961176455020905e-02
6.320000000000000000e+04 9.363380740978755057e-06 2.982992865145206451e-02
6.330000000000000000e+04 9.348289495392236859e-06 2.979979291558265686e-02
6.340000000000000000e+04 9.333140042144805193e-06 2.976943925023078918e-02
6.350000000000000000e+04 9.318074262409936637e-06 2.973895892500877380e-02
6.360000000000000000e+04 9.302943908551242203e-06 2.970824204385280609e-02
6.370000000000000000e+04 9.287807188229635358e-06 2.967753075063228607e-02
6.380000000000000000e+04 9.272629540646448731e-06 2.964696660637855530e-02
6.390000000000000000e+04 9.257475539925508201e-06 2.961647883057594299e-02
6.400000000000000000e+04 9.242273335985373706e-06 2.958606183528900146e-02
6.410000000000000000e+04 9.227199370798189193e-06 2.955578267574310303e-02
6.420000000000000000e+04 9.212011718773283064e-06 2.952548861503601074e-02
6.430000000000000000e+04 9.196810424327850342e-06 2.949468977749347687e-02
6.440000000000000000e+04 9.181545465253293514e-06 2.946380153298377991e-02
6.450000000000000000e+04 9.166475138044916093e-06 2.943301200866699219e-02
6.460000000000000000e+04 9.151193808065727353e-06 2.940226532518863678e-02
6.470000000000000000e+04 9.136017069977242500e-06 2.937093004584312439e-02
6.480000000000000000e+04 9.120856702793389559e-06 2.933957800269126892e-02
6.490000000000000000e+04 9.105629942496307194e-06 2.930861152708530426e-02
6.500000000000000000e+04 9.090556886803824455e-06 2.927760221064090729e-02
6.510000000000000000e+04 9.075326488527934998e-06 2.924647554755210876e-02
6.520000000000000000e+04 9.060016054718289524e-06 2.921549417078495026e-02
6.530000000000000000e+04 9.044885700859595090e-06 2.918466553092002869e-02
6.540000000000000000e+04 9.029764441947918385e-06 2.915349975228309631e-02
6.550000000000000000e+04 9.014657734951470047e-06 2.912217006087303162e-02
6.560000000000000000e+04 8.999376404972281307e-06 2.909059822559356689e-02
6.570000000000000000e+04 8.984081432572565973e-06 2.905902639031410217e-02
6.580000000000000000e+04 8.968941074272152036e-06 2.902734093368053436e-02
6.590000000000000000e+04 8.953811629908159375e-06 2.899595536291599274e-02
6.600000000000000000e+04 8.938452992879319936e-06 2.896446548402309418e-02
6.610000000000000000e+04 8.923262612370308489e-06 2.893331833183765411e-02
6.620000000000000000e+04 8.908054041967261583e-06 2.890196442604064941e-02
6.630000000000000000e+04 8.892911864677444100e-06 2.887100167572498322e-02
6.640000000000000000e+04 8.877672371454536915e-06 2.883960120379924774e-02
6.650000000000000000e+04 8.862455615599174052e-06 2.880814298987388611e-02
6.660000000000000000e+04 8.847284334478899837e-06 2.877673134207725525e-02
6.670000000000000000e+04 8.832047569740097970e-06 2.874523028731346130e-02
6.680000000000000000e+04 8.816854460746981204e-06 2.871382609009742737e-02
6.690000000000000000e+04 8.801680451142601669e-06 2.868237532675266266e-02
6.700000000000000000e+04 8.786460966803133488e-06 2.865096554160118103e-02
6.710000000000000000e+04 8.771140528551768512e-06 2.861946448683738708e-02
6.720000000000000000e+04 8.755975613894406706e-06 2.858806028962135315e-02
6.730000000000000000e+04 8.740862540435045958e-06 2.855678088963031769e-02
6.740000000000000000e+04 8.725758561922702938e-06 2.852563373744487762e-02
6.750000000000000000e+04 8.710678230272606015e-06 2.849438786506652832e-02
6.760000000000000000e+04 8.695515134604647756e-06 2.846297994256019592e-02
6.770000000000000000e+04 8.680359314894303679e-06 2.843130007386207581e-02
6.780000000000000000e+04 8.665166205901186913e-06 2.839983999729156494e-02
6.790000000000000000e+04 8.650088602735195309e-06 2.836812660098075867e-02
6.800000000000000000e+04 8.634941877971868962e-06 2.833712100982666016e-02
6.810000000000000000e+04 8.619851541880052537e-06 2.830574847757816315e-02
6.820000000000000000e+04 8.604628419561777264e-06 2.827424742281436920e-02
6.830000000000000000e+04 8.589563549321610481e-06 2.824265696108341217e-02
6.840000000000000000e+04 8.574551429774146527e-06 2.821130864322185516e-02
6.850000000000000000e+04 8.559402886021416634e-06 2.818010561168193817e-02
6.860000000000000000e+04 8.544324373360723257e-06 2.814855799078941345e-02
6.870000000000000000e+04 8.529304977855645120e-06 2.811710722744464874e-02
6.880000000000000000e+04 8.514182809449266642e-06 2.808573469519615173e-02
6.890000000000000000e+04 8.499171599396504462e-06 2.805456519126892090e-02
6.900000000000000000e+04 8.483931196678895503e-06 2.802331931889057159e-02
6.910000000000000000e+04 8.468998203170485795e-06 2.799205295741558075e-02
6.920000000000000000e+04 8.454027010884601623e-06 2.796070836484432220e-02
6.930000000000000000e+04 8.439031262241769582e-06 2.792931906878948212e-02
6.940000000000000000e+04 8.424163752351887524e-06 2.789816260337829590e-02
6.950000000000000000e+04 8.408924259128980339e-06 2.786695957183837891e-02
6.960000000000000000e+04 8.394003089051693678e-06 2.783581241965293884e-02
6.970000000000000000e+04 8.378990060009527951e-06 2.780427224934101105e-02
6.980000000000000000e+04 8.364091627299785614e-06 2.777310647070407867e-02
6.990000000000000000e+04 8.349024938070215285e-06 2.774171717464923859e-02
7.000000000000000000e+04 8.334232006745878607e-06 2.771025523543357849e-02
7.010000000000000000e+04 8.319284461322240531e-06 2.767881751060485840e-02
7.020000000000000000e+04 8.304338734888006002e-06 2.764753066003322601e-02
7.030000000000000000e+04 8.289444849651772529e-06 2.761613391339778900e-02
7.040000000000000000e+04 8.274551873910240829e-06 2.758483774960041046e-02
7.050000000000000000e+04 8.259703463409096003e-06 2.755363658070564270e-02
7.060000000000000000e+04 8.244935997936408967e-06 2.752226591110229492e-02
7.070000000000000000e+04 8.230074854509439319e-06 2.749098278582096100e-02
7.080000000000000000e+04 8.215233719965908676e-06 2.745979465544223785e-02
7.090000000000000000e+04 8.200486263376660645e-06 2.742880210280418396e-02
7.100000000000000000e+04 8.185560545825865120e-06 2.739754691720008850e-02
7.110000000000000000e+04 8.170768523996230215e-06 2.736640907824039459e-02
7.120000000000000000e+04 8.155941031873226166e-06 2.733528055250644684e-02
7.130000000000000000e+04 8.141258149407804012e-06 2.730433829128742218e-02
7.140000000000000000e+04 8.126383363560307771e-06 2.727332338690757751e-02
7.150000000000000000e+04 8.111651368380989879e-06 2.724197693169116974e-02
7.160000000000000000e+04 8.097033969534095377e-06 2.721061371266841888e-02
7.170000000000000000e+04 8.082223757810425013e-06 2.717940136790275574e-02
7.180000000000000000e+04 8.067634553299285471e-06 2.714834921061992645e-02
7.190000000000000000e+04 8.052965313254389912e-06 2.711675129830837250e-02
7.200000000000000000e+04 8.038261512410826981e-06 2.708540670573711395e-02
7.210000000000000000e+04 8.023750524444039911e-06 2.705436013638973236e-02
7.220000000000000000e+04 8.008915756363421679e-06 2.702325582504272461e-02
7.230000000000000000e+04 7.994365660124458373e-06 2.699224464595317841e-02
7.240000000000000000e+04 7.979887413966935128e-06 2.696120552718639374e-02
7.250000000000000000e+04 7.965292752487584949e-06 2.693003416061401367e-02
7.260000000000000000e+04 7.950744475238025188e-06 2.689865604043006897e-02
7.270000000000000000e+04 7.936219844850711524e-06 2.686730027198791504e-02
7.280000000000000000e+04 7.921729775262065232e-06 2.683628723025321960e-02
7.290000000000000000e+04 7.907236977189313620e-06 2.680533565580844879e-02
7.300000000000000000e+04 7.892719622759614140e-06 2.677438594400882721e-02
7.310000000000000000e+04 7.878164979047141969e-06 2.674328349530696869e-02
7.320000000000000000e+04 7.863684913900215179e-06 2.671210467815399170e-02
7.330000000000000000e+04 7.849378562241327018e-06 2.668110467493534088e-02
7.340000000000000000e+04 7.834824828023556620e-06 2.665025368332862854e-02
7.350000000000000000e+04 7.820582140993792564e-06 2.661927603185176849e-02
7.360000000000000000e+04 7.806233043083921075e-06 2.658811584115028381e-02
7.370000000000000000e+04 7.791765710862819105e-06 2.655694447457790375e-02
7.380000000000000000e+04 7.777427526889368892e-06 2.652552165091037750e-02
7.390000000000000000e+04 7.762976565572898835e-06 2.649407275021076202e-02
7.400000000000000000e+04 7.748816642560996115e-06 2.646294236183166504e-02
7.410000000000000000e+04 7.734656719549093395e-06 2.643204107880592346e-02
7.420000000000000000e+04 7.720432222413364798e-06 2.640110068023204803e-02
7.430000000000000000e+04 7.706083124503493309e-06 2.637001685798168182e-02
7.440000000000000000e+04 7.691985956626012921e-06 2.633873000741004944e-02
7.450000000000000000e+04 7.677771463932003826e-06 2.630751952528953552e-02
7.460000000000000000e+04 7.663577889616135508e-06 2.627667784690856934e-02
7.470000000000000000e+04 7.649410690646618605e-06 2.624570950865745544e-02
7.480000000000000000e+04 7.635331712663173676e-06 2.621437609195709229e-02
7.490000000000000000e+04 7.621230452059535310e-06 2.618342638015747070e-02
7.500000000000000000e+04 7.606993221997981891e-06 2.615239284932613373e-02
7.510000000000000000e+04 7.593189366161823273e-06 2.612111344933509827e-02
7.520000000000000000e+04 7.578995791845954955e-06 2.609014138579368591e-02
7.530000000000000000e+04 7.565055966551881284e-06 2.605891227722167969e-02
7.540000000000000000e+04 7.550976988568436354e-06 2.602801658213138580e-02
7.550000000000000000e+04 7.537042620242573321e-06 2.599716000258922577e-02
7.560000000000000000e+04 7.523151907662395388e-06 2.596640773117542267e-02
7.570000000000000000e+04 7.509151146223302931e-06 2.593543007969856262e-02
7.580000000000000000e+04 7.495271802326897159e-06 2.590425871312618256e-02
7.590000000000000000e+04 7.481431111955316737e-06 2.587316371500492096e-02
7.600000000000000000e+04 7.467585874110227451e-06 2.584238164126873016e-02
7.610000000000000000e+04 7.453645594068802893e-06 2.581140026450157166e-02
7.620000000000000000e+04 7.439884029736276716e-06 2.578024752438068390e-02
7.630000000000000000e+04 7.426133379340171814e-06 2.574917860329151154e-02
7.640000000000000000e+04 7.412325885525206104e-06 2.571816369891166687e-02
7.650000000000000000e+04 7.398503839795012027e-06 2.568695880472660065e-02
7.660000000000000000e+04 7.385053777397843078e-06 2.565590851008892059e-02
7.670000000000000000e+04 7.371293122560018674e-06 2.562526240944862366e-02
7.680000000000000000e+04 7.357484264503000304e-06 2.559456229209899902e-02
7.690000000000000000e+04 7.343821380345616490e-06 2.556378021836280823e-02
7.700000000000000000e+04 7.330410426220623776e-06 2.553289942443370819e-02
7.710000000000000000e+04 7.316547453228849918e-06 2.550206147134304047e-02
7.720000000000000000e+04 7.303089660126715899e-06 2.547110430896282196e-02
7.730000000000000000e+04 7.289665973075898364e-06 2.544025518000125885e-02
7.740000000000000000e+04 7.276112228282727301e-06 2.540962398052215576e-02
7.750000000000000000e+04 7.262504368554800749e-06 2.537919022142887115e-02
7.760000000000000000e+04 7.248942893056664616e-06 2.534863725304603577e-02
7.770000000000000000e+04 7.235551493067760020e-06 2.531818486750125885e-02
7.780000000000000000e+04 7.222181011456996202e-06 2.528730221092700958e-02
7.790000000000000000e+04 7.208645001810509712e-06 2.525664679706096649e-02
7.800000000000000000e+04 7.195353646238800138e-06 2.522582374513149261e-02
7.810000000000000000e+04 7.182002264016773552e-06 2.519546821713447571e-02
7.820000000000000000e+04 7.168626325437799096e-06 2.516502141952514648e-02
7.830000000000000000e+04 7.155436833272688091e-06 2.513441070914268494e-02
7.840000000000000000e+04 7.142024969652993605e-06 2.510419674217700958e-02
7.850000000000000000e+04 7.128832294256426394e-06 2.507390268146991730e-02
7.860000000000000000e+04 7.115612788766156882e-06 2.504375763237476349e-02
7.870000000000000000e+04 7.102437393768923357e-06 2.501347288489341736e-02
7.880000000000000000e+04 7.089131031534634531e-06 2.498337812721729279e-02
7.890000000000000000e+04 7.075840130710275844e-06 2.495307661592960358e-02
7.900000000000000000e+04 7.062844360916642472e-06 2.492291852831840515e-02
7.910000000000000000e+04 7.049705800454830751e-06 2.489271387457847595e-02
7.920000000000000000e+04 7.036518582026474178e-06 2.486235275864601135e-02
7.930000000000000000e+04 7.023578291409648955e-06 2.483191527426242828e-02
7.940000000000000000e+04 7.010487934167031199e-06 2.480177022516727448e-02
7.950000000000000000e+04 6.997527634666766971e-06 2.477175369858741760e-02
7.960000000000000000e+04 6.984510037000291049e-06 2.474167943000793457e-02
7.970000000000000000e+04 6.971721631998661906e-06 2.471138350665569305e-02
7.980000000000000000e+04 6.958682661206694320e-06 2.468119934201240540e-02
7.990000000000000000e+04 6.945798759261379018e-06 2.465116418898105621e-02
8.000000000000000000e+04 6.933089935046155006e-06 2.462137863039970398e-02
8.010000000000000000e+04 6.920053692738292739e-06 2.459166757762432098e-02
8.020000000000000000e+04 6.907208899065153673e-06 2.456189505755901337e-02
8.030000000000000000e+04 6.894510534039000049e-06 2.453201077878475189e-02
8.040000000000000000e+04 6.881660738145001233e-06 2.450204268097877502e-02
8.050000000000000000e+04 6.868993750686058775e-06 2.447226643562316895e-02
8.060000000000000000e+04 6.856348591099958867e-06 2.444248087704181671e-02
8.070000000000000000e+04 6.843513801868539304e-06 2.441271953284740448e-02
8.080000000000000000e+04 6.830833626736421138e-06 2.438300475478172302e-02
8.090000000000000000e+04 6.818191650381777436e-06 2.435298822820186615e-02
8.100000000000000000e+04 6.805444172641728073e-06 2.432310581207275391e-02
8.110000000000000000e+04 6.792918156861560419e-06 2.429327555000782013e-02
8.120000000000000000e+04 6.780398507544305176e-06 2.426369674503803253e-02
8.130000000000000000e+04 6.767796548956539482e-06 2.423425205051898956e-02
8.140000000000000000e+04 6.755264166713459417e-06 2.420457825064659119e-02
8.150000000000000000e+04 6.742899131495505571e-06 2.417503856122493744e-02
8.160000000000000000e+04 6.730359928042162210e-06 2.414583973586559296e-02
8.170000000000000000e+04 6.718048553011612967e-06 2.411640807986259460e-02
8.180000000000000000e+04 6.705624855385394767e-06 2.408697642385959625e-02
8.190000000000000000e+04 6.693374416499864310e-06 2.405752800405025482e-02
8.200000000000000000e+04 6.680817932647187263e-06 2.402804233133792877e-02
8.210000000000000000e+04 6.668532023468287662e-06 2.399834617972373962e-02
8.220000000000000000e+04 6.656176083197351545e-06 2.396915666759014130e-02
8.230000000000000000e+04 6.644161658186931163e-06 2.394015900790691376e-02
8.240000000000000000e+04 6.631671112700132653e-06 2.391131035983562469e-02
8.250000000000000000e+04 6.619479336222866550e-06 2.388239838182926178e-02
8.260000000000000000e+04 6.607131581404246390e-06 2.385345101356506348e-02
8.270000000000000000e+04 6.595354079763637856e-06 2.382405661046504974e-02
8.280000000000000000e+04 6.583135927940020338e-06 2.379520423710346222e-02
8.290000000000000000e+04 6.571161975443828851e-06 2.376627549529075623e-02
8.300000000000000000e+04 6.558760105690453202e-06 2.373762801289558411e-02
8.310000000000000000e+04 6.547045359184266999e-06 2.370876446366310120e-02
8.320000000000000000e+04 6.534818112413631752e-06 2.368017099797725677e-02
8.330000000000000000e+04 6.522952389786951244e-06 2.365140430629253387e-02
8.340000000000000000e+04 6.510858838737476617e-06 2.362284623086452484e-02
8.350000000000000000e+04 6.499291430372977629e-06 2.359421364963054657e-02
8.360000000000000000e+04 6.486995971499709412e-06 2.356612682342529297e-02
8.370000000000000000e+04 6.475354439317015931e-06 2.353748306632041931e-02
8.380000000000000000e+04 6.463544650614494458e-06 2.350902184844017029e-02
8.390000000000000000e+04 6.451734861911972985e-06 2.348073758184909821e-02
8.400000000000000000e+04 6.440443485189462081e-06 2.345240302383899689e-02
8.410000000000000000e+04 6.428661436075344682e-06 2.342418767511844635e-02
8.420000000000000000e+04 6.416749329218873754e-06 2.339630946516990662e-02
8.430000000000000000e+04 6.404860869224648923e-06 2.336855605244636536e-02
8.440000000000000000e+04 6.393418061634292826e-06 2.334066294133663177e-02
8.450000000000000000e+04 6.381787443388020620e-06 2.331282384693622589e-02
8.460000000000000000e+04 6.369907168846111745e-06 2.328495308756828308e-02
8.470000000000000000e+04 6.358241989801172167e-06 2.325714752078056335e-02
8.480000000000000000e+04 6.346683676383690909e-06 2.322928979992866516e-02
8.490000000000000000e+04 6.335391390166478232e-06 2.320116758346557617e-02
8.500000000000000000e+04 6.324409696389921010e-06 2.317335084080696106e-02
8.510000000000000000e+04 6.313368430710397661e-06 2.314575575292110443e-02
8.520000000000000000e+04 6.301451321633066982e-06 2.311849594116210938e-02
8.530000000000000000e+04 6.289304110396187752e-06 2.309136651456356049e-02
8.540000000000000000e+04 6.277201919147046283e-06 2.306401543319225311e-02
8.550000000000000000e+04 6.265783667913638055e-06 2.303648367524147034e-02
8.560000000000000000e+04 6.254510481085162610e-06 2.300896309316158295e-02
8.570000000000000000e+04 6.243499228730797768e-06 2.298141457140445709e-02
8.580000000000000000e+04 6.232472514966502786e-06 2.295395173132419586e-02
8.590000000000000000e+04 6.221976491360692307e-06 2.292641624808311462e-02
8.600000000000000000e+04 6.211474556039320305e-06 2.289904840290546417e-02
8.610000000000000000e+04 6.200950792845105752e-06 2.287182770669460297e-02
8.620000000000000000e+04 6.189733994688140228e-06 2.284488454461097717e-02
8.630000000000000000e+04 6.178107469168026000e-06 2.281808853149414062e-02
8.640000000000000000e+04 6.166637376736616716e-06 2.279138565063476562e-02
8.650000000000000000e+04 6.155639312055427581e-06 2.276445738971233368e-02
8.660000000000000000e+04 6.145049610495334491e-06 2.273746021091938019e-02
8.670000000000000000e+04 6.133851456979755312e-06 2.271106466650962830e-02
8.680000000000000000e+04 6.122648755990667269e-06 2.268449962139129639e-02
8.690000000000000000e+04 6.112152277637505904e-06 2.265794761478900909e-02
8.700000000000000000e+04 6.101093731558648869e-06 2.263145521283149719e-02
8.710000000000000000e+04 6.090209353715181351e-06 2.260525152087211609e-02
8.720000000000000000e+04 6.079550985305104405e-06 2.257885411381721497e-02
8.730000000000000000e+04 6.068842139939079061e-06 2.255249209702014923e-02
8.740000000000000000e+04 6.057924110791645944e-06 2.252632007002830505e-02
8.750000000000000000e+04 6.046981980034615844e-06 2.250025793910026550e-02
8.760000000000000000e+04 6.036485956428805366e-06 2.247412875294685364e-02
8.770000000000000000e+04 6.025427865097299218e-06 2.244816347956657410e-02
8.780000000000000000e+04 6.015006874804385006e-06 2.242208458483219147e-02
8.790000000000000000e+04 6.004287570249289274e-06 2.239596843719482422e-02
8.800000000000000000e+04 5.993795639369636774e-06 2.237028069794178009e-02
8.810000000000000000e+04 5.983444680168759078e-06 2.234448306262493134e-02
8.820000000000000000e+04 5.972563030809396878e-06 2.231884188950061798e-02
8.830000000000000000e+04 5.962171599094290286e-06 2.229324914515018463e-02
8.840000000000000000e+04 5.951475031906738877e-06 2.226780913770198822e-02
8.850000000000000000e+04 5.941370091022690758e-06 2.224229834973812103e-02
8.860000000000000000e+04 5.930872248427476734e-06 2.221692539751529694e-02
8.870000000000000000e+04 5.920262992731295526e-06 2.219189889729022980e-02
8.880000000000000000e+04 5.909768788114888594e-06 2.216671407222747803e-02
8.890000000000000000e+04 5.899168172618374228e-06 2.214165963232517242e-02
8.900000000000000000e+04 5.888854957447620109e-06 2.211643196642398834e-02
8.910000000000000000e+04 5.878937827219488099e-06 2.209123969078063965e-02
8.920000000000000000e+04 5.868133484909776598e-06 2.206641621887683868e-02
8.930000000000000000e+04 5.857760697836056352e-06 2.204145677387714386e-02
8.940000000000000000e+04 5.848023192811524495e-06 2.201650477945804596e-02
8.950000000000000000e+04 5.837513072037836537e-06 2.199180610477924347e-02
8.960000000000000000e+04 5.827432687510736287e-06 2.196727506816387177e-02
8.970000000000000000e+04 5.817372766614425927e-06 2.194270677864551544e-02
8.980000000000000000e+04 5.807235993415815756e-06 2.191821299493312836e-02
8.990000000000000000e+04 5.797034191346028820e-06 2.189385890960693359e-02
9.000000000000000000e+04 5.786658221040852368e-06 2.186939679086208344e-02
9.010000000000000000e+04 5.776618763775331900e-06 2.184488251805305481e-02
9.020000000000000000e+04 5.766630692960461602e-06 2.182067744433879852e-02
9.030000000000000000e+04 5.756706286774715409e-06 2.179657109081745148e-02
9.040000000000000000e+04 5.746674560214160010e-06 2.177266962826251984e-02
9.050000000000000000e+04 5.736563707614550367e-06 2.174902893602848053e-02
9.060000000000000000e+04 5.726558356400346383e-06 2.172532305121421814e-02
9.070000000000000000e+04 5.716514806408667937e-06 2.170148491859436035e-02
9.080000000000000000e+04 5.706534011551411822e-06 2.167776599526405334e-02
9.090000000000000000e+04 5.696644620911683887e-06 2.165435068309307098e-02
9.100000000000000000e+04 5.686867552867624909e-06 2.163094282150268555e-02
9.110000000000000000e+04 5.677019089489476755e-06 2.160750143229961395e-02
9.120000000000000000e+04 5.667206096404697746e-06 2.158413641154766083e-02
9.130000000000000000e+04 5.657361725752707571e-06 2.156100608408451080e-02
9.140000000000000000e+04 5.647486432280857116e-06 2.153785526752471924e-02
9.150000000000000000e+04 5.637902177113573998e-06 2.151464112102985382e-02
9.160000000000000000e+04 5.627877271763281897e-06 2.149152196943759918e-02
9.170000000000000000e+04 5.618047453026520088e-06 2.146831154823303223e-02
9.180000000000000000e+04 5.608129868051037192e-06 2.144522778689861298e-02
9.190000000000000000e+04 5.598512416327139363e-06 2.142222225666046143e-02
9.200000000000000000e+04 5.588887688645627350e-06 2.139923907816410065e-02
9.210000000000000000e+04 5.579553999268682674e-06 2.137592062354087830e-02
9.220000000000000000e+04 5.563521881413180381e-06 2.159894816577434540e-02
9.230000000000000000e+04 5.557313215831527486e-06 2.155646309256553650e-02
9.240000000000000000e+04 5.553872597374720499e-06 2.152939327061176300e-02
9.250000000000000000e+04 5.551316462515387684e-06 2.151041850447654724e-02
9.260000000000000000e+04 5.549042271013604477e-06 2.149565704166889191e-02
9.270000000000000000e+04 5.547053660848177969e-06 2.148358337581157684e-02
9.280000000000000000e+04 5.545143721974454820e-06 2.147288061678409576e-02
9.290000000000000000e+04 5.543263341678539291e-06 2.146318182349205017e-02
9.300000000000000000e+04 5.541465725400485098e-06 2.145398035645484924e-02
9.310000000000000000e+04 5.539571247936692089e-06 2.144541405141353607e-02
9.320000000000000000e+04 5.567591870203614235e-06 2.162281051278114319e-02
9.330000000000000000e+04 5.566499567066784948e-06 2.161670103669166565e-02
9.340000000000000000e+04 5.565173978538950905e-06 2.160865440964698792e-02
9.350000000000000000e+04 5.564092589338542894e-06 2.160028554499149323e-02
9.360000000000000000e+04 5.562957994698081166e-06 2.159226126968860626e-02
9.370000000000000000e+04 5.562022579397307709e-06 2.158487960696220398e-02
9.380000000000000000e+04 5.561173111345851794e-06 2.157805673778057098e-02
9.390000000000000000e+04 5.560387307923519984e-06 2.157184854149818420e-02
9.400000000000000000e+04 5.559663350140908733e-06 2.156602218747138977e-02
9.410000000000000000e+04 5.559019882639404386e-06 2.156050316989421844e-02


==> figures/trn.csv <==
xval yval
6.741433143615722656e-01 2.081650495529174805e-01
8.735504001379013062e-02 3.311589360237121582e-01
2.444162070751190186e-01 7.644556164741516113e-01
2.829735577106475830e-01 9.270063638687133789e-01
6.408108472824096680e-01 4.918348416686058044e-02
6.281875818967819214e-02 8.186411261558532715e-01
5.567769333720207214e-02 9.113221764564514160e-01
5.299000144004821777e-01 3.283782303333282471e-02
9.655764102935791016e-01 7.729886472225189209e-02
3.396169841289520264e-01 8.668249845504760742e-01
1.741994917392730713e-02 7.377811670303344727e-01
4.095192849636077881e-01 1.339424699544906616e-01
1.176858916878700256e-01 6.358516216278076172e-01
7.572736740112304688e-01 1.904416978359222412e-01
2.527762055397033691e-01 9.562405943870544434e-02
7.457435727119445801e-01 9.259037971496582031e-01
4.659524559974670410e-01 1.732706278562545776e-02
4.580199718475341797e-01 9.084235429763793945e-01
9.315552562475204468e-02 6.197830438613891602e-01
1.315183937549591064e-01 7.988519072532653809e-01
5.762112792581319809e-03 3.760360777378082275e-01
3.650399744510650635e-01 6.110987067222595215e-02
6.012514233589172363e-01 8.145036101341247559e-01
2.393129020929336548e-01 1.379488557577133179e-01
9.176853895187377930e-01 4.183086156845092773e-01
5.983313918113708496e-01 1.481782197952270508e-01
9.149031043052673340e-01 4.253360629081726074e-02
9.380406141281127930e-01 3.243463337421417236e-01
3.275007307529449463e-01 8.893227577209472656e-02
5.634511113166809082e-01 9.318526387214660645e-01
6.924105286598205566e-01 1.736975908279418945e-01
3.498439490795135498e-01 8.090010881423950195e-01
9.515033960342407227e-01 5.116565227508544922e-01
2.321919500827789307e-01 1.114950235933065414e-02
2.714940533041954041e-02 9.497414827346801758e-01
1.853733509778976440e-01 7.419124245643615723e-01
9.734681844711303711e-01 6.175903230905532837e-02
7.915143966674804688e-01 9.699331521987915039e-01
9.969473481178283691e-01 3.026404380798339844e-01
9.653668403625488281e-01 8.792454600334167480e-01
4.428555965423583984e-01 4.292526841163635254e-02
1.015158817172050476e-01 3.917922973632812500e-01
2.926692552864551544e-02 4.329181909561157227e-01
2.709622383117675781e-01 9.940527081489562988e-01
6.737407445907592773e-01 1.905574500560760498e-01
8.779627084732055664e-01 8.485201597213745117e-01
3.641927242279052734e-01 8.069317936897277832e-01
2.421810925006866455e-01 1.224221065640449524e-01
3.059712052345275879e-01 8.370540738105773926e-01
8.996878862380981445e-01 5.156481862068176270e-01
3.796941637992858887e-01 8.299818038940429688e-01
9.136139154434204102e-01 5.279564857482910156e-01
1.583721339702606201e-01 4.810140933841466904e-03
5.129363387823104858e-02 9.821277260780334473e-01
7.587513923645019531e-01 9.001300930976867676e-01
2.718419432640075684e-01 8.720080852508544922e-01
9.379993677139282227e-01 1.771391481161117554e-01
2.477333694696426392e-01 7.224090099334716797e-01
5.238075852394104004e-01 3.466820344328880310e-02
9.259093999862670898e-01 6.208562850952148438e-01
8.632201552391052246e-01 5.341194272041320801e-01
8.953970074653625488e-01 1.342690642923116684e-02
8.205003738403320312e-01 4.606209695339202881e-02
8.663612604141235352e-01 4.734420776367187500e-01
9.093558788299560547e-01 5.732284784317016602e-01
9.477189779281616211e-01 8.163326233625411987e-02
8.206374645233154297e-01 6.643892526626586914e-01
2.559182941913604736e-01 4.370941780507564545e-03
1.587653309106826782e-01 7.658333778381347656e-01
8.306197524070739746e-01 4.786606878042221069e-02
6.199474930763244629e-01 8.552488088607788086e-01
1.606149971485137939e-01 9.202796220779418945e-01
8.695249557495117188e-01 5.007262825965881348e-01
5.755423381924629211e-02 7.372408360242843628e-02
4.096429049968719482e-01 2.444684319198131561e-02
7.177225947380065918e-01 1.651962846517562866e-01
4.566296637058258057e-01 9.063933491706848145e-01
8.872500807046890259e-02 8.168103098869323730e-01
8.533058166503906250e-01 7.574078440666198730e-01
1.447457373142242432e-01 3.491369485855102539e-01
9.589163064956665039e-01 2.317225933074951172e-01
9.218519330024719238e-01 9.648541212081909180e-01
2.828855812549591064e-01 8.856281638145446777e-01
7.086069583892822266e-01 3.325654938817024231e-02
9.409338235855102539e-01 5.461331009864807129e-01
7.583071589469909668e-01 9.589930176734924316e-01
7.901554703712463379e-01 8.479473590850830078e-01
9.134568572044372559e-01 4.050104022026062012e-01
1.711909919977188110e-01 2.808332676067948341e-03
8.308117389678955078e-01 4.124214351177215576e-01
8.730366230010986328e-01 1.130114644765853882e-01
8.296319842338562012e-01 7.914654016494750977e-01
4.279060363769531250e-01 7.577453274279832840e-03
2.278454601764678955e-01 2.623521089553833008e-01
5.056240558624267578e-01 4.384905099868774414e-03
4.841261506080627441e-01 9.700757265090942383e-01
6.726087927818298340e-01 9.503031969070434570e-01
8.142225146293640137e-01 6.573334932327270508e-01
7.580344080924987793e-01 5.842841416597366333e-02
7.492925524711608887e-01 1.783242821693420410e-01
3.142647445201873779e-01 9.479280114173889160e-01
3.262789249420166016e-01 7.394274696707725525e-03
8.055429458618164062e-01 1.389358341693878174e-01
5.699594616889953613e-01 1.765986680984497070e-01
1.887040436267852783e-01 5.947021394968032837e-02
8.511015772819519043e-01 9.870963096618652344e-01
9.061571955680847168e-01 8.397170305252075195e-01
2.283032536506652832e-01 7.245089113712310791e-02
8.056979626417160034e-02 9.626171588897705078e-01
7.100692987442016602e-01 1.694848537445068359e-01
1.476449519395828247e-02 6.771847009658813477e-01
4.456956312060356140e-02 5.879534482955932617e-01
7.904029488563537598e-01 3.052267432212829590e-01
8.007197976112365723e-01 1.700777560472488403e-01
2.449061274528503418e-01 9.065603017807006836e-01
5.552811920642852783e-02 4.461630582809448242e-01
9.515465050935745239e-02 5.831748843193054199e-01
1.235199049115180969e-01 6.946771144866943359e-01
1.328088343143463135e-01 1.294860541820526123e-01
9.173269271850585938e-01 5.029881596565246582e-01
7.175906300544738770e-01 9.254055619239807129e-01
8.226678967475891113e-01 9.856157898902893066e-01
1.390287280082702637e-01 1.721655428409576416e-01
9.572001695632934570e-01 5.659218505024909973e-02
9.299669265747070312e-01 2.817589044570922852e-01
8.433265089988708496e-01 4.311190843582153320e-01
8.033236116170883179e-02 6.728913784027099609e-01
4.232315421104431152e-01 1.533891707658767700e-01
7.058488130569458008e-01 3.119366057217121124e-02
4.157150089740753174e-01 9.847524166107177734e-01
9.025192856788635254e-01 8.973519802093505859e-01
1.473053842782974243e-01 4.929924309253692627e-01
1.699585914611816406e-01 3.167084157466888428e-01
8.463203310966491699e-01 2.531388700008392334e-01
4.478149116039276123e-01 1.196028012782335281e-02
9.665176272392272949e-03 9.371845424175262451e-02
1.178955510258674622e-01 5.306025743484497070e-01
2.719820737838745117e-01 2.564725838601589203e-02
9.987443685531616211e-01 8.422405123710632324e-01
2.506668567657470703e-01 9.545865058898925781e-01
3.732035160064697266e-01 1.581455320119857788e-01
8.931541442871093750e-01 5.737673044204711914e-01
8.704716563224792480e-01 1.254086196422576904e-02
8.500174880027770996e-01 8.881883025169372559e-01
9.609887003898620605e-01 5.601716637611389160e-01
8.808104395866394043e-01 9.021756052970886230e-01
5.505449175834655762e-01 8.719049096107482910e-01
2.576119303703308105e-01 2.282203733921051025e-01
1.404427289962768555e-01 2.616702318191528320e-01
7.138726115226745605e-01 4.933872818946838379e-02
1.343538612127304077e-01 6.759207844734191895e-01
9.432427287101745605e-01 9.465009570121765137e-01
1.825966536998748779e-01 3.042650818824768066e-01
1.429235786199569702e-01 7.979706525802612305e-01
3.901040554046630859e-01 1.244856864213943481e-01
7.391090989112854004e-01 8.989274501800537109e-01
2.315566688776016235e-01 7.712486386299133301e-01
5.433773994445800781e-01 9.856808185577392578e-01
9.638457298278808594e-01 3.961298167705535889e-01
6.390613913536071777e-01 8.408185094594955444e-02
3.928912878036499023e-01 9.623427391052246094e-01
2.814302444458007812e-01 4.276515915989875793e-02
1.818636953830718994e-01 1.706999689340591431e-01
1.396682113409042358e-01 9.753230810165405273e-01
2.345692664384841919e-01 1.597065627574920654e-01
1.031176447868347168e-01 6.588356196880340576e-02
5.821781754493713379e-01 1.467636376619338989e-01
8.823302984237670898e-01 2.002255469560623169e-01
8.197221159934997559e-01 3.442755341529846191e-01
8.321854472160339355e-01 6.309606432914733887e-01
7.920222282409667969e-01 8.480575680732727051e-01
9.261253476142883301e-01 7.657459378242492676e-01
6.643863022327423096e-02 6.311695575714111328e-01
1.184885427355766296e-01 8.840828537940979004e-01
6.608118414878845215e-01 3.616604954004287720e-02
2.478967905044555664e-01 7.480705156922340393e-03
9.460240602493286133e-01 1.990604251623153687e-01
7.383651733398437500e-01 1.649310737848281860e-01
4.608866199851036072e-02 8.001922965049743652e-01
6.286322139203548431e-03 8.924654871225357056e-02
6.849836707115173340e-01 9.749169647693634033e-02
3.738637566566467285e-01 7.235326617956161499e-02
3.153597116470336914e-01 9.326942563056945801e-01
9.393452405929565430e-01 9.682974815368652344e-01
7.660149931907653809e-01 8.411219716072082520e-01
9.193301200866699219e-02 2.500336468219757080e-01
5.380720496177673340e-01 9.940223395824432373e-02
3.061834573745727539e-01 1.131103634834289551e-01
7.534906864166259766e-01 2.023231983184814453e-01
2.238056510686874390e-01 9.577754735946655273e-01
8.695598244667053223e-01 7.751432061195373535e-02
2.504957094788551331e-02 5.890771150588989258e-01
5.796888470649719238e-01 9.739851355552673340e-01
5.462781786918640137e-01 5.624544620513916016e-02
1.761379688978195190e-01 3.859924674034118652e-01
6.047063469886779785e-01 8.978617787361145020e-01
2.140690088272094727e-01 1.859996467828750610e-01
8.666160106658935547e-01 9.771506488323211670e-02
9.555048942565917969e-01 2.163477838039398193e-01
1.571779698133468628e-02 1.621945053339004517e-01
9.211011976003646851e-02 3.685427308082580566e-01
8.924509286880493164e-01 1.373003721237182617e-01
7.642664909362792969e-01 7.637897729873657227e-01
8.857533931732177734e-01 9.511685967445373535e-01
4.100381135940551758e-01 1.764642894268035889e-01
2.897563762962818146e-02 3.837947547435760498e-01
2.833593487739562988e-01 9.922137111425399780e-02
3.324869275093078613e-01 2.105856314301490784e-02
9.569000601768493652e-01 3.362911939620971680e-01
3.308584392070770264e-01 8.382484912872314453e-01
2.764153480529785156e-01 9.528285264968872070e-01
5.142174959182739258e-01 9.164379835128784180e-01
1.316335946321487427e-01 1.910436451435089111e-01
7.668706774711608887e-01 2.808603048324584961e-01
5.721824765205383301e-01 6.562152504920959473e-02
1.765535920858383179e-01 3.214837014675140381e-01
9.646244645118713379e-01 3.585811853408813477e-01
1.714915335178375244e-01 5.563940405845642090e-01
8.055897355079650879e-01 8.466787338256835938e-01
7.474844455718994141e-01 8.815934658050537109e-01
3.182967305183410645e-01 9.847345352172851562e-01
1.149166673421859741e-01 3.209360837936401367e-01
6.025914549827575684e-01 9.559110403060913086e-01
2.295662835240364075e-02 5.276400446891784668e-01
5.360057577490806580e-02 4.252096712589263916e-01
1.858450472354888916e-01 6.716895103454589844e-01
1.427474338561296463e-02 8.395164608955383301e-01
7.683408260345458984e-01 9.296128898859024048e-02
6.884520053863525391e-01 9.592315554618835449e-01
7.476909160614013672e-01 9.061582684516906738e-01
4.000523388385772705e-01 6.635993253439664841e-03
3.837636411190032959e-01 5.638708919286727905e-02
3.091538548469543457e-01 1.952229440212249756e-02
8.634420633316040039e-01 7.945913076400756836e-02
8.382232189178466797e-01 2.253161072731018066e-01
8.273334503173828125e-01 7.673410177230834961e-01
9.267601370811462402e-01 8.087045550346374512e-01
8.863481879234313965e-01 7.010391354560852051e-02
8.836024999618530273e-01 5.010781288146972656e-01
1.064592823386192322e-01 8.220705986022949219e-01
6.319545507431030273e-01 1.149391457438468933e-01
1.307204812765121460e-01 5.272551178932189941e-01
6.322121024131774902e-01 6.159273162484169006e-02
2.945777177810668945e-01 9.723939299583435059e-01
6.084904670715332031e-01 7.415461353957653046e-03
6.216726899147033691e-01 8.018342405557632446e-02
7.541011571884155273e-01 2.595935165882110596e-01
9.763945341110229492e-01 7.269808091223239899e-03
5.669249892234802246e-01 7.328142970800399780e-02
3.540915846824645996e-01 7.277677953243255615e-02
3.743349015712738037e-01 9.794004261493682861e-03
9.655863642692565918e-01 3.948027193546295166e-01
8.869854211807250977e-01 3.986234311014413834e-03
1.859898306429386139e-02 4.419117569923400879e-01
9.952303767204284668e-01 7.853882908821105957e-01
9.711364507675170898e-01 8.211675286293029785e-01
7.822840660810470581e-02 7.248751819133758545e-02
1.535569317638874054e-02 1.086553186178207397e-01
5.074062501080334187e-04 9.346399307250976562e-01
4.916975200176239014e-01 1.408241987228393555e-01
4.599458277225494385e-01 8.038467168807983398e-02
8.376123011112213135e-02 8.958291411399841309e-01
1.954554207623004913e-02 6.199342608451843262e-01
8.992215991020202637e-01 1.893138140439987183e-01
1.753528714179992676e-01 2.500510513782501221e-01
8.301595449447631836e-01 7.775050997734069824e-01
9.454650878906250000e-01 6.712608337402343750e-01
3.826529383659362793e-01 9.744337797164916992e-01
9.937954545021057129e-01 7.731389999389648438e-01
7.824549078941345215e-01 2.336624711751937866e-01
1.874334514141082764e-01 1.706049591302871704e-01
8.200275897979736328e-01 1.408258676528930664e-01
3.466848134994506836e-01 8.995723724365234375e-02
8.044831454753875732e-02 6.007498502731323242e-01
2.156118117272853851e-02 8.373159766197204590e-01
9.235454797744750977e-01 6.851907968521118164e-01
8.712289333343505859e-01 1.706891953945159912e-01
7.846361994743347168e-01 9.951885342597961426e-01
8.656913042068481445e-01 7.687549591064453125e-01
1.453492641448974609e-01 1.756345294415950775e-02
2.334448508918285370e-02 4.346267282962799072e-01
5.609708279371261597e-02 6.806831359863281250e-01
1.191990729421377182e-02 5.275284051895141602e-01
9.211324453353881836e-01 2.491449862718582153e-01
2.603809833526611328e-01 9.039037823677062988e-01
1.312101185321807861e-01 8.648162484169006348e-01
6.824722290039062500e-01 6.024070084095001221e-02
9.725683331489562988e-01 3.144675195217132568e-01
8.773733973503112793e-01 8.154985904693603516e-01
9.612681865692138672e-01 6.695338338613510132e-02
8.291856050491333008e-01 2.535900846123695374e-02
9.910908937454223633e-01 9.191115498542785645e-01
2.851903736591339111e-01 8.016980886459350586e-01
5.741245299577713013e-02 3.728063404560089111e-01
5.637361481785774231e-02 2.813103049993515015e-02
8.881218433380126953e-01 2.654823660850524902e-01
1.421582102775573730e-01 6.885902881622314453e-01
7.883866131305694580e-02 6.634565591812133789e-01
1.823696941137313843e-01 9.290893375873565674e-02
2.331378310918807983e-01 4.642910137772560120e-02
4.179735481739044189e-02 2.175018936395645142e-01
9.232866168022155762e-01 8.078150749206542969e-01
2.149055898189544678e-01 2.419979870319366455e-01
7.266535609960556030e-02 5.918303728103637695e-01
8.827385902404785156e-01 1.111267432570457458e-01
3.686608374118804932e-01 6.881149858236312866e-02
3.079801201820373535e-01 9.692494571208953857e-02
8.389796018600463867e-01 2.019844204187393188e-02
7.478150129318237305e-01 9.335380196571350098e-01
6.880471706390380859e-01 8.404733538627624512e-01
9.090601801872253418e-01 6.765449047088623047e-01
8.371880650520324707e-01 6.813207268714904785e-01
9.080987572669982910e-01 5.578228831291198730e-01
7.737156748771667480e-01 9.480962753295898438e-01
1.218782812356948853e-01 9.701747894287109375e-01
8.812986612319946289e-01 2.178949266672134399e-01
1.009345203638076782e-01 8.725086450576782227e-01
9.765020012855529785e-01 1.774815171957015991e-01
9.429344534873962402e-01 1.084956228733062744e-01
2.033851146697998047e-01 7.534594535827636719e-01
2.767158485949039459e-02 9.056184887886047363e-01
3.177806138992309570e-01 8.850265741348266602e-01
1.784752905368804932e-01 6.348015069961547852e-01
4.045997932553291321e-02 9.890287518501281738e-01
8.421179652214050293e-02 2.381323650479316711e-02
6.189535856246948242e-01 9.222953915596008301e-01
8.534861803054809570e-01 2.394143342971801758e-01
8.922470808029174805e-01 3.718057870864868164e-01
6.295632123947143555e-01 5.636363849043846130e-02
3.995132446289062500e-01 1.135035678744316101e-01
2.172388583421707153e-01 2.831263542175292969e-01
1.391672790050506592e-01 4.453966319561004639e-01
8.468890190124511719e-01 8.888534307479858398e-01
6.519754528999328613e-01 8.279184103012084961e-01
2.053521424531936646e-01 1.513544470071792603e-01
8.744146227836608887e-01 9.294749498367309570e-01
9.087836742401123047e-01 6.530070900917053223e-01
2.456131577491760254e-01 8.471993207931518555e-01
6.725464761257171631e-02 5.392708778381347656e-01
6.014884114265441895e-01 8.864344358444213867e-01
7.580528855323791504e-01 1.851976364850997925e-01
4.971361458301544189e-01 9.502677321434020996e-01
7.500653862953186035e-01 9.281991720199584961e-01
1.595799177885055542e-01 6.391742229461669922e-01
3.816609978675842285e-01 1.844496577978134155e-01
5.982253551483154297e-01 1.073644086718559265e-01
8.306334018707275391e-01 9.055771827697753906e-01
5.721849799156188965e-01 8.839994072914123535e-01
1.366832405328750610e-01 1.348235756158828735e-01
1.225256249308586121e-01 6.236705780029296875e-01
8.975359797477722168e-01 5.182870626449584961e-01
6.893938183784484863e-01 1.925643235445022583e-01
4.293874651193618774e-02 4.617191851139068604e-01
8.506311476230621338e-02 3.659752309322357178e-01
1.253109797835350037e-02 4.918611794710159302e-02
9.457729458808898926e-01 5.778197050094604492e-01
4.100951552391052246e-01 8.760646581649780273e-01
4.905302524566650391e-01 8.945816159248352051e-01
4.569869861006736755e-02 8.473045229911804199e-01
6.068274006247520447e-02 1.691554635763168335e-01
1.415992230176925659e-01 2.067139893770217896e-01
4.150744527578353882e-02 1.214852742850780487e-02
8.853367567062377930e-01 6.604103446006774902e-01
9.918631613254547119e-02 7.235170602798461914e-01
4.024847149848937988e-01 1.661184877157211304e-01
6.736631691455841064e-02 3.082042634487152100e-01
9.065690636634826660e-01 4.189302623271942139e-01
1.515071932226419449e-02 9.190278649330139160e-01
3.775100782513618469e-02 4.962021410465240479e-01
5.765598639845848083e-02 4.642021358013153076e-01
2.462096512317657471e-02 8.373075127601623535e-01
3.339747190475463867e-01 3.282963111996650696e-02
7.328818440437316895e-01 9.121139645576477051e-01
8.099814057350158691e-01 1.394781321287155151e-01
2.919431030750274658e-01 2.206578105688095093e-01
6.360790729522705078e-01 1.334983259439468384e-01

